Systematics of low-lying states of even-even nuclei in the neutron-deficient lead region from a beyond-mean-field calculation

Nuclei located in the neutron-deficient Pb region have a complex structure, rapidly evolving as a function of neutron and proton numbers. The most famous example is $^{186}$Pb where the three lowest levels are $0^+$ states, the two excited $0^+$ ones being located at low excitation energy around 600 keV. Coexisting structures with different properties are found in the neighboring nuclei. Many experiments have been performed over the last few years in which in-band and out-of-band $\gamma$ transition probabilities have been measured. A detailed interpretation of experimental data requires the use of a method going beyond a mean-field approach that permits to determine spectra and transition probabilities. Such methods have already been applied to selected isotopes in this mass region. Our aim is to provide a systematic investigation of this mass region in order to determine how well experimental data can be understood using a state-of-the-art method for nuclear structure. The starting point of our method is a set of mean-field wave functions generated with a constraint on the axial quadrupole moment and using a Skyrme energy density functional. Correlations beyond the mean field are introduced by projecting mean-field wave functions on angular-momentum and particle number and by mixing the symmetry restored wave functions as a function of the axial quadrupole moment. A detailed comparison with the available data is performed for energies, charge radii, spectroscopic quadrupole moments, $E0$ and $E2$ transition probabilities for the isotopic chains of neutron deficient Hg, Pb, Po and Rn. The connection between our results and the underlying mean field is also analyzed. Qualitative agreement with the data is obtained although our results indicate that the actual energy density functionals have to be improved further to achieve a quantitative agreement.

==> README.TXT <==
==================== Readme.TXT ===================

ARTICLE INFORMATION    

Document Number:    

Journal:  

All Authors: J. M. Yao, M. Bender, P.-H. Heenen 

Title: Systematics of low-lying states of even-even nuclei in the neutron-deficient lead region from a beyond-mean-field calculation

DEPOSIT INFORMATION

Description:  
The archive contains tables with the excitation energies, spectroscopic quadrupole moments, mean-square radii,
E2 and E0 transition strengths, and spectroscopic charge quadrupole moments for 176-194Hg, 180-194Pb, 186-210Po
and 194-204 Rn as used in the paper.

Total No. of Files: 3

Filenames:
tab1.dat, tab2.dat, Readme.TXT

Filetypes:
tab1.dat: ASCII format table
tab2.dat: ASCII format table
ASCII

Special Instructions:  
tab1.dat  contains the relevant quantities for each state
  Z	  proton  number
  N	  neutron number
  A	  mass    number
  J       angular momentum
  k       index labeling the states for each angular momentum 
  E_ex    excitation energy
  Qavrg   mean mass quadrupole moment defined. It is related to b2avrg in the
          same way as beta is related to q in Eq. (11)
  b2avrg  mean dimensionless mass quadrupole deformation parameter beta, Eq. (12) 
  Q_s     spectroscopic quadrupole moment, Eq. (5)
  Qint    intrinsic quadrupole moment corresponding to Q_s in the rotor model.
          It is related to b2int in the same way as beta is related to q in Eq. (11)
  b2int   dimensionless quadrupole deformation parameter related to Qint, Eq. (8)
  rrms    root-mean-square radius of the point proton distribution (without any 
          correction for charge form factors of the nucleons)
  
  for each GCM states projected on N, Z, and J. 
  
  The definitions of Qint(s) and Q_s are given in the header of tab1.dat.
  
tab2.dat contains the relevant quantities for transitions between the states  
   Z        proton  number
   N        neutron number
   A        mass    number
  i1(2)     index specifying the initial (final) state for each angular momentum 
  Ji(f)     angular momentum of the initial (final) state
  Ei(f)     excitation energy of the initial(final) state
  DeltaE    difference between the energies of the initial and final states 
  B(E2)     E2 transition strength from the initial to the final state, Eq. (6) 
  |Q(t)|    absolute value of the quadrupole moment related to the B(E2) value.
            It is related to |beta(t)| in the same way as beta is related to q in Eq. (11)
  |beta(t)| absolute value of the dimensionless quadrupole deformation related to 
            the B(E2) value, Eq. (9)
  m(E0)     electric monopole transition matrix element
  rho(E0)   normalized electric monopole transition matrix element, i.e. the square root
            of Eq. (10), where R = 1.2A^(1/3).
  
  The definitions of B(E2), |Q(t)|, m(E0), and rho(E0) are given in the header of tab2.dat.  
           
  *****************************************************************************************

  PLEASE NOTE: The data have been limited to states at normal deformations, excluding 
  superdeformed states. The analysis of superdeformation would require a dedicated study that 
  is going beyond the scope of the present paper. As argued in the paper, we believe that 
  the superdeformed ground states found in a very few cases are an artifact of the effective 
  interaction used here. WHEN THIS IS THE CASE, the state at the lowest energy is not given 
  in the file (corresponding the J=0 and k=1) and all excitation energies have to be 
  RECALCULATED with respect to the J=0, k=2 or k=3 state.
  
  *****************************************************************************************
  Contact information:

  Dr. Jiangming Yao
  Physique Nucleaire Theorique et Physique Mathematique - CP229
  Universite Libre de Bruxelles
  Boulevard du Triomphe
  B-1050 Bruxelles, Belgium
  e-mail: jmyao@swu.edu.cn 
 
  Dr. Michael Bender    
  UniversiteBordeaux, 
  Centre d'Etudes Nucleaires de Bordeaux Gradignan, 
  UMR5797, F-33175 Gradignan, France
  e-mail: bender@cenbg.in2p3.fr 

  Paul-Henri Heenen
  Physique Nucleaire Theorique et Physique Mathematique - CP229
  Universite Libre de Bruxelles
  Boulevard du Triomphe
  B-1050 Bruxelles, Belgium
  e-mail: phheenen@ulb.ac.be
 
====================END README.TXT==================


==> tab1.dat <==

*********************************************************  
*  excitation energies, quadrupole moments, rms radii   *
*  Hg: 176-194; Pb: 180-194; Po: 186-210; Rn: 194-204   *
********************************************************* 
* some basic formulae:                                  *  
* Q_s      = sqrt(16*pi/5) <JJ; k |Q_20| JJ; k>,  Eq.(5)* 
* Qint (s) = -[(2J+3)/J] * Q_s, ( K=0)                  * 
* b2int    = sqrt(5/16*pi)*[4*pi/(3*Z*R^2)]*Qint, Eq.(8)*
********************************************************* 
 
 --------------------------------------------------------
 Elem Z     N    A         
 Hg   80   096  176       
 --------------------------------------------------------
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000    88.1  0.015    0.0    0.0  0.000  5.278
  0  2   1.426  1690.1  0.281    0.0    0.0  0.000  5.344
  0  3   2.901  -239.0 -0.040    0.0    0.0  0.000  5.322
  0  4   3.196  1308.8  0.217    0.0    0.0  0.000  5.473
  0  5   3.271  1826.2  0.303    0.0    0.0  0.000  5.536 
  2  1   1.251   758.4  0.126  -93.0  325.6  0.119  5.301
  2  2   1.736   962.8  0.160 -124.6  436.0  0.159  5.327
  2  3   2.873   217.0  0.036  -27.1   95.0  0.035  5.313 
  4  1   1.894  1755.7  0.291 -287.5  790.5  0.289  5.345
  4  2   2.992    64.6  0.011   -8.9   24.4  0.009  5.303 
  6  1   2.501  1859.8  0.309 -337.5  843.8  0.308  5.354 
  6  3   4.049 -2020.6 -0.335  373.3 -933.2 -0.341  5.407 
  8  1   3.252  1926.2  0.320 -370.2  879.2  0.321  5.361 
  8  3   4.641 -2082.5 -0.346  405.1 -962.1 -0.351  5.414 
---------------------------------------------------------
 Elem Z     N    A         
 Hg   80   098  178       
 --------------------------------------------------------
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000   304.2  0.050    0.0    0.0  0.000  5.294
  0  2   0.576  1829.6  0.298    0.0    0.0  0.000  5.369
  0  3   1.796  -332.8 -0.054    0.0    0.0  0.000  5.291
  0  4   2.487  1373.9  0.224    0.0    0.0  0.000  5.390
  0  5   2.545  -125.4 -0.020    0.0    0.0  0.000  5.357 
  2  1   0.648  1910.4  0.311 -244.5  855.6  0.310  5.368
  2  2   1.487   529.2  0.086  -59.7  209.1  0.076  5.304
  2  3   2.634  2322.8  0.378 -306.9 1074.2  0.389  5.458 
  4  1   1.005  1998.5  0.326 -327.2  899.9  0.326  5.375
  4  2   2.722  1904.7  0.310 -312.8  860.1  0.312  5.396 
  6  1   1.524  2044.0  0.333 -369.6  924.1  0.335  5.380 
  6  4   3.957 -2007.5 -0.327  366.8 -916.9 -0.332  5.407 
  8  1   2.207  2089.0  0.340 -399.3  948.3  0.344  5.386 
  8  5   4.560 -2008.0 -0.327  385.9 -916.6 -0.332  5.407 
---------------------------------------------------------
 Elem Z     N    A         
 Hg   80   100  180       
 --------------------------------------------------------
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  1481.2  0.237    0.0    0.0  0.000  5.365
  0  2   0.216   554.3  0.089    0.0    0.0  0.000  5.334
  0  3   1.870  -427.7 -0.068    0.0    0.0  0.000  5.373
  0  4   2.070  1155.4  0.185    0.0    0.0  0.000  5.436
  0  5   2.403  1585.9  0.254    0.0    0.0  0.000  5.498 
  2  1   0.189  2099.4  0.336 -267.8  937.1  0.337  5.394
  2  2   1.316  -356.0 -0.057   46.0 -161.2 -0.058  5.319
  2  3   2.013   713.4  0.114  -90.7  317.4  0.114  5.385  
  4  1   0.507  2133.0  0.341 -347.1  954.4  0.343  5.397
  4  2   2.290  -599.1 -0.096   95.0 -261.2 -0.094  5.372 
  6  1   0.988  2166.0  0.346 -388.7  971.8  0.350  5.401 
  6  3   2.970 -1955.3 -0.313  351.9 -879.7 -0.316  5.414 
  8  1   1.630  2203.2  0.352 -417.5  991.6  0.357  5.405 
  8  3   3.626 -2047.3 -0.327  388.7 -923.2 -0.332  5.428 
 --------------------------------------------------------
 Elem Z     N    A         
 Hg   80   102  182       
 --------------------------------------------------------
   J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  1993.7  0.313    0.0    0.0  0.000  5.399
  0  2   0.342   -74.1 -0.012    0.0    0.0  0.000  5.328
  0  3   1.654  -105.2 -0.017    0.0    0.0  0.000  5.385
  0  4   1.861  1562.6  0.245    0.0    0.0  0.000  5.460
  0  5   2.302  1890.6  0.297    0.0    0.0  0.000  5.491 
  2  1   0.152  2149.2  0.337 -271.5  950.1  0.339  5.407
  2  2   1.270  -817.1 -0.128  100.8 -352.9 -0.126  5.338
  2  3   1.840  1896.1  0.298 -242.5  848.7  0.303  5.436 
  4  1   0.465  2182.2  0.343 -351.6  966.8  0.345  5.411
  4  2   2.068  -912.7 -0.143  142.3 -391.4 -0.140  5.376 
  6  1   0.942  2220.8  0.349 -394.6  986.5  0.352  5.415 
  6  3   2.846 -1778.0 -0.279  313.9 -784.8 -0.280  5.401 
  8  1   1.572  2269.1  0.356 -425.8 1011.3  0.361  5.421 
  8  4   3.606 -1987.8 -0.312  372.0 -883.4 -0.315  5.426  
 --------------------------------------------------------
 Elem Z     N    A         
 Hg   80   104  184       
 --------------------------------------------------------
   J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  1596.8  0.246    0.0    0.0  0.000  5.392
  0  2   0.234    -1.9  0.000    0.0    0.0  0.000  5.353
  0  3   1.372  -586.7 -0.090    0.0    0.0  0.000  5.378
  0  4   1.684  2485.4  0.383    0.0    0.0  0.000  5.494
  0  5   2.278  1397.4  0.215    0.0    0.0  0.000  5.472 
  2  1   0.185  2068.9  0.319 -257.8  902.4  0.320  5.410
  2  2   0.939 -1110.9 -0.171  134.6 -471.2 -0.167  5.354
  2  3   1.700  2397.8  0.370 -304.4 1065.3  0.378  5.472 
  4  1   0.525  2113.1  0.326 -336.1  924.2  0.328  5.414
  4  2   1.666 -1392.8 -0.215  216.3 -594.7 -0.211  5.370 
  6  1   1.036  2163.3  0.333 -379.7  949.1  0.336  5.420 
  6  3   2.511 -1601.9 -0.247  276.8 -691.9 -0.245  5.389 
  8  1   1.705  2235.7  0.345 -414.6  984.7  0.349  5.427 
  8  3   3.432 -1799.4 -0.277  330.6 -785.2 -0.278  5.412 
 --------------------------------------------------------
 Elem Z     N    A         
 Hg   80   106  186       
 --------------------------------------------------------
   J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  -210.6 -0.032    0.0    0.0  0.000  5.356
  0  2   0.294  1468.9  0.222    0.0    0.0  0.000  5.404
  0  3   1.241  -767.2 -0.116    0.0    0.0  0.000  5.378
  0  4   2.121  2534.5  0.384    0.0    0.0  0.000  5.506
  0  5   2.399  1887.1  0.286    0.0    0.0  0.000  5.517 
  2  1   0.399  1888.2  0.286 -231.5  810.1  0.285  5.409
  2  2   0.691 -1137.7 -0.172  135.8 -475.3 -0.167  5.367
  2  3   1.907  -157.3 -0.024   23.2  -81.2 -0.029  5.387 
  4  1   0.780  1992.2  0.302 -311.9  857.8  0.302  5.415
  4  2   1.399 -1402.1 -0.212  214.6 -590.2 -0.208  5.378 
  6  1   1.347  2039.4  0.309 -352.5  881.2  0.310  5.419
  6  2   2.274 -1545.1 -0.234  262.3 -655.8 -0.231  5.391 
  8  1   2.088  2096.1  0.317 -382.8  909.1  0.320  5.425 
  8  3   3.283 -1672.7 -0.253  301.2 -715.5 -0.252  5.404 
 --------------------------------------------------------
 Elem Z     N    A         
 Hg   80   108  188       
 --------------------------------------------------------
   J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  -604.3 -0.090    0.0    0.0  0.000  5.360
  0  2   0.901  1531.0  0.228    0.0    0.0  0.000  5.410
  0  3   1.436  -599.2 -0.089    0.0    0.0  0.000  5.390
  0  4   2.606  1582.3  0.235    0.0    0.0  0.000  5.504
  0  5   2.649  2714.5  0.404    0.0    0.0  0.000  5.586 
  2  1   0.667 -1061.9 -0.158  125.6 -439.5 -0.154  5.373
  2  2   1.074  1712.5  0.255 -206.7  723.5  0.253  5.412
  2  3   2.099  -730.1 -0.109   91.5 -320.2 -0.112  5.394 
  4  1   1.441  -528.2 -0.079   78.4 -215.7 -0.075  5.391
  4  2   1.507  1071.2  0.159 -166.7  458.3  0.160  5.411 
  6  1   2.116  1944.9  0.289 -331.5  828.8  0.290  5.423
  6  2   2.419 -1492.6 -0.222  249.5 -623.6 -0.218  5.396 
  8  1   2.921  2013.5  0.299 -362.9  861.9  0.301  5.430 
  8  3   3.510 -1628.1 -0.242  288.5 -685.3 -0.239  5.409 
 --------------------------------------------------------
 Elem Z     N    A         
 Hg   80   110  190       
 --------------------------------------------------------
   J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  -607.8 -0.089    0.0    0.0  0.000  5.369
  0  2   1.566   302.4  0.044    0.0    0.0  0.000  5.394
  0  3   2.053   592.4  0.087    0.0    0.0  0.000  5.410 
  0  5   3.102  -564.1 -0.082    0.0    0.0  0.000  5.411 
  2  1   0.730 -1024.1 -0.150  119.8 -419.5 -0.146  5.377
  2  2   1.881  1362.6  0.199 -159.3  557.5  0.193  5.403
  2  3   2.605  -500.1 -0.073   61.4 -214.9 -0.075  5.408 
  4  1   1.638 -1202.9 -0.176  178.9 -492.0 -0.171  5.385
  4  2   2.446  1677.9  0.245 -253.5  697.2  0.242  5.416 
  6  1   2.787 -1349.8 -0.197  221.4 -553.5 -0.192  5.395
  6  2   3.174  1803.3  0.263 -302.6  756.5  0.263  5.425  
  8  2   4.062  1522.4  0.222 -271.4  644.5  0.224  5.430
  8  3   4.094 -1160.9 -0.170  200.7 -476.7 -0.165  5.413 
 --------------------------------------------------------
 Elem Z     N    A         
 Hg   80   112  192       
 --------------------------------------------------------
   J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  -584.5 -0.084    0.0    0.0  0.000  5.379
  0  2   1.940   -45.6 -0.007    0.0    0.0  0.000  5.390
  0  3   2.966   760.7  0.109    0.0    0.0  0.000  5.412 
  0  5   3.851  -743.2 -0.107    0.0    0.0  0.000  5.422 
  2  1   0.775  -961.3 -0.138  111.7 -390.9 -0.135  5.385
  2  2   2.409   864.1  0.124  -96.3  337.0  0.116  5.391
  2  3   3.432  -366.4 -0.053   44.5 -155.8 -0.054  5.418 
  4  1   1.767 -1109.9 -0.159  163.5 -449.5 -0.155  5.390
  4  2   3.296  1298.6  0.186 -189.3  520.5  0.179  5.404 
  6  1   3.075 -1218.9 -0.175  196.7 -491.8 -0.169  5.396 
  6  3   4.287  1573.8  0.226 -257.5  643.8  0.222  5.419  
  8  2   4.689 -1396.9 -0.201  236.0 -560.4 -0.193  5.407
  8  3   5.365  1741.6  0.250 -304.0  722.1  0.249  5.431 
 --------------------------------------------------------
 Elem Z     N    A         
 Hg   80   114  194       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  -549.9 -0.078    0.0    0.0  0.000  5.388
  0  2   2.122   -37.9 -0.005    0.0    0.0  0.000  5.396
  0  3   3.768   487.2  0.069    0.0    0.0  0.000  5.410
  0  4   4.739  -928.9 -0.131    0.0    0.0  0.000  5.429  
  2  1   0.810  -911.2 -0.129  105.2 -368.2 -0.126  5.394
  2  2   2.602   718.3  0.101  -78.7  275.4  0.094  5.393
  2  3   4.273  -712.8 -0.101   85.3 -298.4 -0.102  5.420 
  4  1   1.852 -1050.7 -0.148  153.6 -422.5 -0.145  5.398
  4  2   3.731  1006.0  0.142 -142.3  391.2  0.134  5.399 
  6  1   3.244 -1138.1 -0.161  181.6 -454.1 -0.155  5.402
  6  2   5.124  1224.9  0.173 -192.7  481.8  0.165  5.409 
  8  1   5.094 -1305.2 -0.184  215.5 -511.7 -0.175  5.410 
  8  3   6.676  1489.0  0.210 -251.8  598.0  0.205  5.423 
 --------------------------------------------------------
 Elem Z     N    A                                       
 Pb   82    98  180                                      
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000    79.6  0.013    0.0    0.0  0.000  5.311 
  0  2   1.203  2007.4  0.321    0.0    0.0  0.000  5.403 
  0  4   2.831  1196.4  0.191    0.0    0.0  0.000  5.432
  0  5   2.948  1654.9  0.265    0.0    0.0  0.000  5.566 
  2  1   1.328  1996.9  0.319 -260.3  911.0  0.320  5.402
  2  2   2.199   255.2  0.041  -29.9  104.6  0.037  5.327  
  2  5   3.151  -664.2 -0.106   88.4 -309.3 -0.109  5.439 
  4  1   1.663  2059.2  0.329 -343.1  943.5  0.331  5.408 
  4  4   3.443     7.7  0.001    1.5   -4.2 -0.001  5.427 
  6  1   2.161  2104.0  0.336 -387.2  968.1  0.340  5.413 
  6  4   3.929 -2172.4 -0.347  406.0-1015.0 -0.356  5.462 
  8  1   2.814  2176.6  0.348 -423.6 1006.1  0.353  5.422  
  8  5   4.491 -2216.3 -0.354  437.3-1038.5 -0.364  5.468 
 --------------------------------------------------------
 Elem Z     N    A         
 Pb   82   100  182       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000    68.6  0.011    0.0    0.0  0.000  5.325
  0  2   0.698  2124.4  0.333    0.0    0.0  0.000  5.426 
  0  4   2.264  -990.7 -0.156    0.0    0.0  0.000  5.381
  0  5   2.491  2111.2  0.331    0.0    0.0  0.000  5.477 
  2  1   0.822  2140.5  0.336 -279.1  976.8  0.340  5.427
  2  2   2.061   -70.2 -0.011   10.8  -37.9 -0.013  5.348 
  2  4   2.587   931.7  0.146 -124.1  434.5  0.151  5.454 
  4  1   1.126  2171.9  0.341 -361.4  993.7  0.346  5.430 
  4  4   2.966 -1438.4 -0.226  237.6 -653.3 -0.228  5.421 
  6  1   1.590  2205.7  0.346 -405.0 1012.4  0.353  5.434 
  6  4   3.541 -2041.8 -0.320  376.0 -940.0 -0.327  5.456 
  8  1   2.203  2247.5  0.353 -436.0 1035.4  0.361  5.439 
  8  4   4.145 -2173.7 -0.341  422.6-1003.7 -0.350  5.473 
 --------------------------------------------------------
 Elem Z     N    A         
 Pb   82   102  184       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000   102.7  0.016    0.0    0.0  0.000  5.337
  0  2   0.443  2167.7  0.334    0.0    0.0  0.000  5.439 
  0  4   1.670 -1293.4 -0.199    0.0    0.0  0.000  5.386
  0  5   1.963  2804.6  0.432    0.0    0.0  0.000  5.520 
  2  1   0.562  2196.8  0.339 -284.5  995.8  0.344  5.441 
  2  3   1.727  -929.4 -0.143  118.1 -413.5 -0.143  5.377
  2  4   2.053  2580.7  0.398 -340.2 1190.7  0.412  5.517 
  4  1   0.856  2226.9  0.343 -368.0 1012.0  0.350  5.444  
  4  4   2.386 -1341.1 -0.207  216.3 -594.9 -0.206  5.403 
  6  1   1.314  2277.3  0.351 -415.3 1038.2  0.359  5.450 
  6  4   3.132 -1752.3 -0.270  315.2 -788.0 -0.273  5.429 
  8  1   1.908  2342.6  0.361 -451.5 1072.3  0.371  5.458  
  8  5   3.868 -2066.2 -0.318  395.7 -939.7 -0.325  5.466 
 --------------------------------------------------------
 Elem Z     N    A         
 Pb   82   104  186       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000    23.2  0.004    0.0    0.0  0.000  5.350
  0  2   0.553  2110.5  0.319    0.0    0.0  0.000  5.443
  0  3   1.138 -1279.9 -0.194    0.0    0.0  0.000  5.393
  0  4   1.739  3017.5  0.457    0.0    0.0  0.000  5.543
  0  5   2.560  2981.8  0.451    0.0    0.0  0.000  5.560 
  2  1   0.682  2139.0  0.324 -272.3  953.2  0.327  5.445
  2  2   1.234 -1279.8 -0.194  158.8 -555.9 -0.191  5.391
  2  3   1.823  2983.8  0.452 -390.5 1366.8  0.469  5.542 
  4  1   0.999  2191.0  0.332 -356.3  979.8  0.336  5.450
  4  2   1.839 -1422.3 -0.215  225.5 -620.0 -0.213  5.400 
  6  1   1.487  2258.7  0.342 -405.7 1014.3  0.348  5.457 
  6  3   2.666 -1482.7 -0.224  266.9 -667.3 -0.229  5.409 
  8  1   2.086  2413.0  0.365 -459.8 1092.0  0.375  5.474 
  8  4   3.648 -1166.2 -0.177  312.4 -741.9 -0.255  5.427 
 --------------------------------------------------------
 Elem Z     N    A         
 Pb   82   106  188       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000   -80.7 -0.012    0.0    0.0  0.000  5.363
  0  2   0.854  1636.5  0.243    0.0    0.0  0.000  5.439
  0  3   0.871  -865.9 -0.129    0.0    0.0  0.000  5.404  
  2  1   0.928  -903.5 -0.134  110.8 -387.7 -0.132  5.407
  2  2   1.009  1556.3  0.231 -195.8  685.4  0.234  5.439 
  2  4   2.340  1398.3  0.208 -176.3  617.2  0.210  5.494 
  4  1   1.354  2028.1  0.302 -324.7  893.0  0.304  5.447
  4  2   1.529 -1425.0 -0.212  223.8 -615.4 -0.210  5.410 
  6  1   1.894  2097.3  0.312 -370.7  926.6  0.316  5.452
  6  2   2.354 -1496.0 -0.222  259.1 -647.7 -0.221  5.415 
  8  1   2.586  2227.5  0.331 -416.7  989.7  0.337  5.466 
  8  3   3.394 -1543.6 -0.230  282.2 -670.2 -0.228  5.422 
 --------------------------------------------------------
 Elem Z     N    A         
 Pb   82   108  190       
 --------------------------------------------------------
 
   J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  -121.2 -0.018    0.0    0.0  0.000  5.374
  0  2   0.872 -1217.0 -0.178    0.0    0.0  0.000  5.410
  0  3   1.563  1867.0  0.273    0.0    0.0  0.000  5.444 
  0  5   3.013 -1112.2 -0.162    0.0    0.0  0.000  5.436 
  2  1   0.957 -1314.1 -0.192  160.6 -562.0 -0.190  5.412
  2  2   1.696  1768.8  0.258 -217.7  761.9  0.258  5.441
  2  3   2.310    -2.6  0.000    0.4   -1.4  0.000  5.395 
  4  1   1.569 -1418.3 -0.207  220.8 -607.2 -0.206  5.418
  4  2   2.118  1933.0  0.282 -305.1  838.9  0.284  5.449 
  6  1   2.422 -1478.4 -0.216  253.0 -632.4 -0.214  5.423 
  6  5   4.440 -1410.8 -0.206  251.9 -629.7 -0.213  5.478  
  8  2   3.479  1761.2  0.257 -325.7  773.4  0.262  5.460
  8  3   3.494 -1231.3 -0.180  220.8 -524.5 -0.178  5.432   
 --------------------------------------------------------
 Elem Z     N    A         
 Pb   82   110  192       
 --------------------------------------------------------
 
   J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  -141.6 -0.020    0.0    0.0  0.000  5.384
  0  2   1.012 -1092.7 -0.157    0.0    0.0  0.000  5.414 
  0  4   2.720  1517.6  0.218    0.0    0.0  0.000  5.429
  0  5   3.587 -1444.2 -0.207    0.0    0.0  0.000  5.446 
  2  1   0.994 -1237.6 -0.178  149.2 -522.4 -0.176  5.415
  2  2   2.287   255.5  0.037  -25.9   90.5  0.030  5.395 
  2  4   3.085  1159.0  0.166 -141.7  496.1  0.167  5.430 
  4  1   1.690 -1356.0 -0.195  208.3 -572.8 -0.193  5.421 
  4  3   3.392  1546.9  0.222 -237.4  652.8  0.219  5.433 
  6  1   2.656 -1416.0 -0.203  239.3 -598.2 -0.201  5.425 
  6  3   4.191  1791.1  0.257 -306.8  767.0  0.258  5.448  
  8  2   3.844 -1471.0 -0.211  261.5 -621.0 -0.209  5.430 
  8  5   5.869 -1860.3 -0.267  344.8 -818.8 -0.275  5.477 
 --------------------------------------------------------
 Elem Z     N    A         
 Pb   82   112  194       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000   -54.8 -0.008    0.0    0.0  0.000  5.392
  0  2   1.289 -1110.5 -0.157    0.0    0.0  0.000  5.423 
  0  4   3.421  1305.5  0.184    0.0    0.0  0.000  5.429
  0  5   4.272 -1138.1 -0.161    0.0    0.0  0.000  5.436 
  2  1   1.266 -1077.8 -0.152  130.1 -455.5 -0.152  5.419
  2  2   2.353    34.8  0.005    1.2   -4.0 -0.001  5.404 
  2  4   3.802   932.5  0.132 -111.4  389.8  0.130  5.430 
  4  1   2.057 -1278.5 -0.180  197.0 -541.8 -0.181  5.427 
  4  3   4.008   961.7  0.136 -141.1  388.0  0.130  5.422 
  6  1   3.094 -1330.6 -0.188  225.6 -564.0 -0.188  5.431 
  6  3   5.132  1606.8  0.227 -269.6  673.9  0.225  5.447  
  8  2   4.404 -1371.4 -0.194  244.3 -580.2 -0.194  5.434
  8  3   6.180  2029.9  0.286 -365.2  867.5  0.290  5.486 
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   102  186       
 --------------------------------------------------------
 comments: energies should be normalized to 0^+_2 state
 namely, E_ex = E_ex - 0.401 (MeV)
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 -------------------------------------------------------- 
  0  2   0.401  2272.3  0.344    0.0    0.0  0.000  5.471
  0  3   1.102   129.4  0.020    0.0    0.0  0.000  5.379
  0  4   1.545  6777.4  1.026    0.0    0.0  0.000  6.081 
  0  6   2.107 -1405.6 -0.213    0.0    0.0  0.000  5.431  
  2  2   0.528  2311.2  0.350 -303.0 1060.5  0.355  5.474 
  2  4   1.848  2687.4  0.407 -355.1 1242.9  0.417  5.527
  2  5   2.142 -1155.0 -0.175  148.5 -519.8 -0.174  5.427  
  4  2   0.809  2350.5  0.356 -393.1 1081.1  0.362  5.478  
  4  5   2.646 -1615.2 -0.245  266.8 -733.6 -0.246  5.437  
  6  2   1.234  2409.1  0.365 -444.7 1111.6  0.373  5.485  
  6  6   3.291 -1790.7 -0.271  326.8 -817.1 -0.274  5.455  
  8  2   1.791  2491.3  0.377 -485.8 1153.8  0.387  5.494 
  8  4   2.896  3240.9  0.491 -635.4 1509.2  0.506  5.587 
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   104  188       
 --------------------------------------------------------
 comments: energies should be normalized to 0^+_2 state
 namely, E_ex = E_ex - 0.145 (MeV)
 -------------------------------------------------------- 
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 -------------------------------------------------------- 
  0  2   0.145  2221.6  0.330    0.0    0.0  0.000  5.477
  0  3   0.643   -37.0 -0.006    0.0    0.0  0.000  5.402 
  0  5   1.039  2649.8  0.394    0.0    0.0  0.000  5.547
  0  6   1.248  -995.0 -0.148    0.0    0.0  0.000  5.432  
  2  2   0.281  2315.6  0.344 -300.0 1050.0  0.349  5.484 
  2  4   1.114  2873.3  0.427 -376.2 1316.6  0.438  5.550
  2  5   1.258 -1400.7 -0.208  178.5 -624.8 -0.208  5.434  
  4  2   0.570  2404.9  0.358 -398.0 1094.4  0.364  5.493 
  4  4   1.345  2918.3  0.434 -486.5 1337.8  0.445  5.549
  4  5   1.746 -1571.8 -0.234  255.9 -703.8 -0.234  5.438 
  6  2   0.993  2560.4  0.381 -468.3 1170.6  0.390  5.509 
  6  4   1.709  2840.3  0.422 -520.7 1301.7  0.433  5.542 
  6  6   2.446 -1638.7 -0.244  294.0 -735.0 -0.245  5.445
  8  3   1.513  2777.4  0.413 -537.2 1275.8  0.425  5.532
  8  4   2.234  2748.7  0.409 -529.9 1258.6  0.419  5.534 
  8  6   3.335 -1740.8 -0.259  329.4 -782.4 -0.260  5.457
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   106  190       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000   427.4  0.062    0.0    0.0  0.000  5.429
  0  2   0.192   806.6  0.118    0.0    0.0  0.000  5.457 
  0  4   0.571  -584.2 -0.085    0.0    0.0  0.000  5.429 
  0  6   1.205  3187.5  0.466    0.0    0.0  0.000  5.586 
  2  1   0.271  2138.5  0.312 -271.4  949.9  0.314  5.482 
  2  3   0.490 -1485.6 -0.217  187.4 -656.0 -0.217  5.442 
  2  5   1.267  3131.9  0.458 -405.6 1419.7  0.469  5.581  
  4  2   0.619  2159.2  0.315 -350.1  962.7  0.318  5.480 
  4  4   0.974 -1568.9 -0.229  252.4 -694.1 -0.229  5.446  
  6  3   1.129  2275.7  0.332 -408.0 1020.1  0.337  5.491
  6  4   1.690 -1607.3 -0.235  284.7 -711.6 -0.235  5.450 
  8  3   1.751  2586.0  0.378 -491.9 1168.2  0.386  5.522 
  8  6   2.616 -1659.9 -0.243  309.5 -735.0 -0.243  5.455 
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   108  192       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  -707.9 -0.102    0.0    0.0  0.000  5.425
  0  2   0.500  -532.9 -0.077    0.0    0.0  0.000  5.434 
  0  4   0.970  1771.9  0.254    0.0    0.0  0.000  5.471  
  2  1   0.478 -1491.8 -0.214  186.4 -652.5 -0.214  5.450 
  2  3   1.031  2052.8  0.295 -255.7  895.0  0.294  5.495 
  2  5   1.805   340.8  0.049  -41.9  146.5  0.048  5.430  
  4  2   0.979 -1558.9 -0.224  248.3 -682.7 -0.224  5.455 
  4  4   1.448  2014.4  0.289 -321.2  883.3  0.290  5.478 
  6  3   1.719 -1605.1 -0.230  281.4 -703.4 -0.231  5.458
  6  4   2.027  2129.2  0.306 -375.9  939.6  0.308  5.488 
  8  3   2.675 -1634.4 -0.235  301.4 -715.8 -0.235  5.463
  8  4   2.724  2788.1  0.400 -523.5 1243.3  0.408  5.558  
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   110  194       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  -305.7 -0.043    0.0    0.0  0.000  5.424
  0  2   0.698 -1071.8 -0.151    0.0    0.0  0.000  5.452  
  0  4   1.927  1695.2  0.239    0.0    0.0  0.000  5.471   
  2  1   0.659 -1395.9 -0.197  172.7 -604.5 -0.197  5.455 
  2  3   1.579   553.3  0.078  -63.8  223.4  0.073  5.434
  2  4   2.255  1121.9  0.158 -139.7  489.1  0.159  5.465 
  4  1   1.224 -1520.8 -0.215  240.0 -660.1 -0.215  5.461 
  4  3   2.434  1710.2  0.241 -266.3  732.4  0.239  5.469 
  6  2   2.026 -1570.7 -0.222  272.9 -682.1 -0.222  5.465 
  6  4   3.160  2119.4  0.299 -368.9  922.2  0.301  5.502  
  8  3   3.052 -1615.7 -0.228  295.1 -700.9 -0.228  5.469 
  8  5   4.006  2293.4  0.324 -422.8 1004.1  0.327  5.520 
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   112  196       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  -112.7 -0.016    0.0    0.0  0.000  5.429
  0  2   1.067 -1191.9 -0.165    0.0    0.0  0.000  5.463 
  0  4   2.926  1261.4  0.175    0.0    0.0  0.000  5.461  
  2  1   0.963 -1135.9 -0.158  139.2 -487.1 -0.158  5.455
  2  2   1.757    76.2  0.011   -4.6   16.1  0.005  5.441 
  2  4   3.119   371.0  0.051  -44.3  155.2  0.050  5.455  
  4  1   1.657 -1439.4 -0.200  225.3 -619.4 -0.201  5.466 
  4  3   3.132   807.6  0.112 -119.6  328.8  0.106  5.446  
  6  2   2.557 -1507.7 -0.209  259.9 -649.6 -0.210  5.471 
  6  4   4.415  1568.1  0.218 -264.6  661.6  0.214  5.471  
  8  2   3.686 -1554.8 -0.216  281.6 -668.8 -0.216  5.475  
  8  5   5.511  2189.8  0.304 -397.4  943.9  0.306  5.525 
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   114  198       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000   -40.0 -0.005    0.0    0.0  0.000  5.437
  0  2   1.495 -1192.0 -0.163    0.0    0.0  0.000  5.470 
  0  4   3.620   762.9  0.104    0.0    0.0  0.000  5.457 
  2  1   1.197  -715.8 -0.098   87.0 -304.4 -0.098  5.453
  2  2   1.996  -274.7 -0.037   37.9 -132.6 -0.043  5.458
  2  3   3.571  -173.8 -0.024   22.7  -79.3 -0.025  5.453 
  4  1   2.104 -1325.6 -0.181  205.4 -564.9 -0.182  5.470
  4  2   3.411   459.7  0.063  -64.9  178.5  0.057  5.449 
  6  1   3.120 -1436.3 -0.196  245.5 -613.7 -0.197  5.476 
  6  3   5.203   847.9  0.116 -136.6  341.5  0.110  5.458  
  8  2   4.360 -1488.7 -0.203  267.3 -634.8 -0.204  5.480 
  8  5   7.000  1481.8  0.202 -259.7  616.7  0.198  5.480 
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   116  200       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000    -8.1 -0.001    0.0    0.0  0.000  5.446
  0  2   1.939 -1166.7 -0.156    0.0    0.0  0.000  5.478
  0  3   4.056   437.6  0.059    0.0    0.0  0.000  5.461 
  2  1   1.345  -372.8 -0.050   45.2 -158.2 -0.051  5.454
  2  2   2.323  -509.0 -0.068   64.8 -226.9 -0.072  5.470
  2  3   3.856  -342.0 -0.046   43.4 -152.0 -0.049  5.461 
  4  1   2.528 -1155.2 -0.155  176.8 -486.3 -0.155  5.473
  4  2   3.633   293.1  0.039  -38.9  107.1  0.034  5.459 
  6  1   3.681 -1360.3 -0.182  230.1 -575.2 -0.184  5.482
  6  2   5.597   525.5  0.070  -81.1  202.6  0.065  5.460 
  8  1   5.025 -1429.7 -0.192  254.0 -603.3 -0.193  5.486  
  8  4   8.093  1132.0  0.152 -190.6  452.6  0.145  5.476 
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   118  202       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000    14.6  0.002    0.0    0.0  0.000  5.454
  0  2   2.470 -1112.0 -0.147    0.0    0.0  0.000  5.484
  0  3   4.556   114.7  0.015    0.0    0.0  0.000  5.469 
  2  1   1.488  -192.7 -0.025   23.5  -82.3 -0.026  5.459
  2  2   2.769  -562.1 -0.074   69.2 -242.1 -0.077  5.477
  2  3   4.186  -497.8 -0.066   62.3 -218.2 -0.069  5.471 
  4  1   2.987  -916.8 -0.121  138.4 -380.5 -0.121  5.474
  4  2   4.024    31.5  0.004    0.3   -0.8  0.000  5.471 
  6  1   4.340 -1280.9 -0.169  213.9 -534.8 -0.170  5.487
  6  2   6.103   196.8  0.026  -26.7   66.6  0.021  5.468 
  8  1   5.798 -1385.6 -0.183  243.4 -578.1 -0.183  5.493  
  8  4   9.355   442.8  0.058  -69.9  165.9  0.053  5.488 
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   120  204       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000    25.5  0.003    0.0    0.0  0.000  5.463
  0  2   3.257 -1038.3 -0.135    0.0    0.0  0.000  5.489
  0  3   5.500  -546.6 -0.071    0.0    0.0  0.000  5.483 
  2  1   1.690  -159.1 -0.021   19.4  -67.8 -0.021  5.466
  2  2   3.505  -474.7 -0.062   56.5 -197.8 -0.062  5.482
  2  3   4.846  -660.8 -0.086   81.3 -284.4 -0.090  5.483 
  4  1   3.573  -663.1 -0.086   98.9 -271.9 -0.086  5.475
  4  2   4.857  -394.5 -0.051   63.0 -173.1 -0.055  5.485 
  6  1   5.305 -1175.5 -0.153  193.7 -484.4 -0.153  5.491
  6  2   6.951  -453.2 -0.059   76.8 -191.9 -0.060  5.481 
  8  1   6.961 -1357.6 -0.176  236.4 -561.4 -0.177  5.501
  8  2  10.576 -1512.7 -0.196  256.3 -608.7 -0.192  5.515 
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   122  206       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000    25.0  0.003    0.0    0.0  0.000  5.472
  0  2   4.954  -803.0 -0.103    0.0    0.0  0.000  5.488
  0  3   7.466 -1021.3 -0.130    0.0    0.0  0.000  5.500 
  2  1   1.991  -203.8 -0.026   25.5  -89.4 -0.028  5.474
  2  2   4.924   -11.9 -0.002   -1.1    3.9  0.001  5.479
  2  3   6.739  -895.8 -0.114  110.8 -387.8 -0.121  5.496 
  4  1   4.373  -442.2 -0.056   67.1 -184.5 -0.058  5.477
  4  2   7.009  -318.2 -0.041   49.4 -135.8 -0.043  5.491  
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   124  208       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000    22.1  0.003    0.0    0.0  0.000  5.481
  0  2   6.783  -626.5 -0.079    0.0    0.0  0.000  5.491
  0  3   9.672   353.5  0.044    0.0    0.0  0.000  5.492  
  2  1   2.470  -262.0 -0.033   35.3 -123.7 -0.038  5.482
  2  2   6.864   216.8  0.027  -30.1  105.5  0.033  5.486
  2  3   8.960  -762.6 -0.096   94.7 -331.4 -0.103  5.501 
  4  1   5.529  -411.1 -0.052   65.6 -180.5 -0.056  5.485
  4  2   9.823  -228.1 -0.029   34.4  -94.6 -0.029  5.499 
 --------------------------------------------------------
 Elem Z     N    A         
 Po   84   126  210       
 --------------------------------------------------------
 
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000    62.4  0.008    0.0    0.0  0.000  5.495
  0  2   8.534  -138.4 -0.017    0.0    0.0  0.000  5.504
  0  3  11.800    84.7  0.010    0.0    0.0  0.000  5.505 
  2  1   4.409    -7.4 -0.001    4.0  -14.1 -0.004  5.498
  2  2   9.604    83.6  0.010  -10.1   35.4  0.011  5.502
  2  3  11.252  -313.7 -0.039   52.2 -182.8 -0.057  5.503 
  4  1   8.828     7.8  0.001    0.2   -0.4  0.000  5.502
  4  2  11.807  -544.0 -0.067   95.3 -262.1 -0.081  5.506 
 --------------------------------------------------------
 Elem Z     N    A         
 Rn   86   108  194       
 --------------------------------------------------------
 comments: energies should be normalized to 0^+_3 state
 namely, E_ex = E_ex - 1.698 (MeV)
 --------------------------------------------------------
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 -------------------------------------------------------- 
  0  3   1.698   427.3  0.060    0.0    0.0  0.000  5.483
  0  4   1.860  -161.9 -0.023    0.0    0.0  0.000  5.498 
  0  6   2.563  1478.2  0.209    0.0    0.0  0.000  5.531  
  2  3   1.962  1218.6  0.172 -153.1  536.0  0.171  5.497
  2  4   2.024  -904.8 -0.128  117.1 -409.9 -0.130  5.497 
  4  3   2.365  2068.0  0.292 -334.8  920.7  0.293  5.513
  4  4   2.437 -1635.5 -0.231  267.7 -736.1 -0.234  5. 
  6  4   2.906  2444.0  0.345 -439.5 1098.6  0.350  5.542
  6  5   3.070 -1746.3 -0.246  314.3 -785.8 -0.250  5.500 
  8  4   3.460  3252.9  0.459 -620.6 1473.9  0.469  5.626 
  8  6   3.899 -1769.5 -0.250  335.1 -795.7 -0.253  5.503 
 --------------------------------------------------------
 Elem Z     N    A         
 Rn   86   110  196       
 --------------------------------------------------------
 comments: energies should be normalized to 0^+_3 state
 namely, E_ex = E_ex - 0.234 (MeV)
 --------------------------------------------------------
   J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 -------------------------------------------------------- 
  0  3   0.234  -746.4 -0.104    0.0    0.0  0.000  5.477
  0  4   0.711   -88.8 -0.012    0.0    0.0  0.000  5.486 
  0  6   1.491  1079.2  0.150    0.0    0.0  0.000  5.501  
  2  3   0.591 -1551.9 -0.215  197.6 -691.8 -0.219  5.497
  2  4   1.108  1392.4  0.193 -171.0  598.4  0.189  5.484 
  4  3   1.062 -1677.9 -0.233  272.3 -748.8 -0.237  5.503 
  4  5   1.691  1785.2  0.248 -282.5  776.9  0.246  5.499 
  6  4   1.736 -1728.9 -0.240  308.8 -771.9 -0.244  5.507 
  6  6   2.427  2961.9  0.411 -524.0 1309.9  0.414  5.635 
  8  5   2.606 -1767.8 -0.245  332.2 -789.0 -0.249  5.511 
  8  7   3.274  2680.3  0.372 -502.4 1193.2  0.377  5.586 
 --------------------------------------------------------
 Elem Z     N    A         
 Rn   86   112  198       
 --------------------------------------------------------
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000  -177.2 -0.024    0.0    0.0  0.000  5.469
  0  2   0.849  -980.8 -0.134    0.0    0.0  0.000  5.501 
  0  5   2.039   583.4  0.080    0.0    0.0  0.000  5.491 
  2  1   0.684 -1117.3 -0.152  140.7 -492.6 -0.155  5.491 
  2  3   1.238   458.1  0.062  -53.0  185.5  0.058  5.483  
  2  6   2.307  -449.2 -0.061   55.8 -195.3 -0.061  5.489 
  4  2   1.300 -1556.7 -0.212  250.2 -688.1 -0.216  5.505 
  4  4   2.109  1165.5  0.159 -180.2  495.4  0.156  5.482 
  6  3   2.078 -1664.0 -0.227  294.4 -736.1 -0.231  5.511 
  6  6   3.229  1591.0  0.217 -273.2  682.9  0.214  5.501 
  8  4   3.042 -1721.9 -0.235  320.4 -760.9 -0.239  5.516  
  8  7   4.400  2396.7  0.327 -441.2 1047.9  0.329  5.573 
 --------------------------------------------------------
 Elem Z     N    A         
 Rn   86   114  200       
 --------------------------------------------------------
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000   -77.8 -0.010    0.0    0.0  0.000  5.474
  0  2   1.367 -1032.4 -0.138    0.0    0.0  0.000  5.507 
  0  4   2.672    89.0  0.012    0.0    0.0  0.000  5.493  
  2  1   0.921  -559.9 -0.075   69.5 -243.2 -0.076  5.485
  2  2   1.639  -106.0 -0.014   17.0  -59.6 -0.019  5.496 
  2  4   2.767  -741.5 -0.099   92.7 -324.5 -0.101  5.496 
  4  1   1.801 -1293.5 -0.174  205.7 -565.7 -0.176  5.503 
  4  3   2.559   707.6  0.095 -107.2  294.8  0.092  5.488 
  6  2   2.743 -1549.3 -0.208  272.0 -680.0 -0.212  5.514 
  6  4   3.954  1056.1  0.142 -178.0  444.9  0.139  5.489 
  8  3   3.841 -1641.6 -0.220  303.3 -720.4 -0.225  5.520  
 --------------------------------------------------------
 Elem Z     N    A         
 Rn   86   116  202       
 --------------------------------------------------------
   J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000   -49.3 -0.007    0.0    0.0  0.000  5.482
  0  2   1.990  -904.9 -0.119    0.0    0.0  0.000  5.511
  0  3   3.324   -57.8 -0.008    0.0    0.0  0.000  5.503  
  2  1   1.059  -248.5 -0.033   29.8 -104.2 -0.032  5.487
  2  2   2.131  -243.4 -0.032   32.3 -112.9 -0.035  5.502
  2  3   3.350  -926.9 -0.122  115.7 -404.8 -0.125  5.508 
  4  1   2.201  -794.2 -0.105  122.9 -338.0 -0.105  5.498
  4  2   3.009   232.6  0.031  -34.7   95.5  0.030  5.501 
  6  1   3.409 -1335.7 -0.176  230.2 -575.5 -0.178  5.513 
  6  3   4.461   660.0  0.087 -115.6  289.1  0.090  5.497 
  8  2   4.683 -1540.1 -0.203  280.0 -665.0 -0.206  5.523 
  8  5   6.614   930.5  0.123 -180.2  427.9  0.133  5.506 
 --------------------------------------------------------
 Elem Z     N    A         
 Rn   86   118  204   
 --------------------------------------------------------    
  J  k   E_ex    Qavrg b2avrg    Q_s Qint(s) b2int  rrms
 --------------------------------------------------------
  0  1   0.000   -38.5 -0.005    0.0    0.0  0.000  5.489
  0  2   2.188  -616.1 -0.080    0.0    0.0  0.000  5.509
  0  3   3.662  -543.4 -0.071    0.0    0.0  0.000  5.514 
  2  1   1.149  -322.9 -0.042   38.5 -134.9 -0.042  5.493
  2  2   2.328     0.9  0.000   -0.1    0.5  0.000  5.501
  2  3   3.759 -1129.0 -0.147  142.2 -497.7 -0.153  5.521 
  4  1   2.458  -841.5 -0.109  129.5 -356.1 -0.110  5.501
  4  2   3.551   311.1  0.040  -44.1  121.4  0.037  5.503 
  6  1   3.877 -1232.8 -0.160  209.4 -523.5 -0.161  5.514
  6  2   5.298    59.7  0.008   -1.3    3.3  0.001  5.507 
  8  1   5.380 -1468.9 -0.191  265.0 -629.5 -0.194  5.527  

==> tab2.dat <==

****************************************************************************************
* E2 and E0 transition strengths, intrinsic transition charge quadrupole moments       *
*             Hg: 176-194; Pb: 180-194; Po: 186-210; Rn: 194-204                       *
****************************************************************************************
* some basic formulae:                                                                 *
* B(E2:J_i->J_f) = e^2/(2Ji+1) |<Ji;i1 ||Q_2|| Jf;i2 >|^2,                     Eq.(6)  *
* |Q(t)|         = sqrt(16*pi/5)*sqrt[B(2:J_i->J_f)/(<Ji 0, 20|Jf 0>)^2],              *
* |beta(t)|      = sqrt(5/16*pi)*[4*pi/(3*Z*R^2)]*|Q(t)|,                      Eq.(9)  *
* rho(E0)        = m(E0)/R^2                                                           *
*                = <Ji M;i1 | er^2 | jf M; i2> / R^2,       the square root of Eq.(10) * 
* where R=1.2A^(1/3).                                                                  *
**************************************************************************************** 

 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Hg   80   096  176       
 ---------------------------------------------------------------------------------------

  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2228.977    49.287
   2   0   1   0  1.426  0.000   1.426      0.00       0.000   0.000    -6.840    -0.151
   3   0   1   0  2.901  0.000   2.901      0.00       0.000   0.000    -4.426    -0.098
   4   0   1   0  3.196  0.000   3.196      0.00       0.000   0.000     2.584     0.057
   5   0   1   0  3.271  0.000   3.271      0.00       0.000   0.000    -0.411    -0.009 
   1   0   2   0  0.000  1.426  -1.426      0.00       0.000   0.000    -6.840    -0.151
   2   0   2   0  1.426  1.426   0.000      0.00       0.000   0.000  2284.383    50.512
   3   0   2   0  2.901  1.426   1.474      0.00       0.000   0.000    16.044     0.355
   4   0   2   0  3.196  1.426   1.770      0.00       0.000   0.000    17.566     0.388
   5   0   2   0  3.271  1.426   1.844      0.00       0.000   0.000    -7.369    -0.163 
   1   0   3   0  0.000  2.901  -2.901      0.00       0.000   0.000    -4.426    -0.098
   2   0   3   0  1.426  2.901  -1.474      0.00       0.000   0.000    16.044     0.355
   3   0   3   0  2.901  2.901   0.000      0.00       0.000   0.000  2266.091    50.108
   4   0   3   0  3.196  2.901   0.295      0.00       0.000   0.000     7.922     0.175
   5   0   3   0  3.271  2.901   0.370      0.00       0.000   0.000    26.117     0.577 
   1   0   4   0  0.000  3.196  -3.196      0.00       0.000   0.000     2.584     0.057
   2   0   4   0  1.426  3.196  -1.770      0.00       0.000   0.000    17.566     0.388
   3   0   4   0  2.901  3.196  -0.295      0.00       0.000   0.000     7.922     0.175
   4   0   4   0  3.196  3.196   0.000      0.00       0.000   0.000  2396.555    52.993
   5   0   4   0  3.271  3.196   0.074      0.00       0.000   0.000    99.960     2.210 
   1   0   5   0  0.000  3.271  -3.271      0.00       0.000   0.000    -0.411    -0.009
   2   0   5   0  1.426  3.271  -1.844      0.00       0.000   0.000    -7.369    -0.163
   3   0   5   0  2.901  3.271  -0.370      0.00       0.000   0.000    26.117     0.577
   4   0   5   0  3.196  3.271  -0.074      0.00       0.000   0.000    99.960     2.210
   5   0   5   0  3.271  3.271   0.000      0.00       0.000   0.000  2451.582    54.209 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  1.251  0.000   1.251   2424.85     349.122   0.127     0.000     0.000
   2   2   1   0  1.736  0.000   1.736    357.45     134.042   0.049     0.000     0.000
   3   2   1   0  2.873  0.000   2.873      2.90      12.078   0.004     0.000     0.000 
   1   2   2   0  1.251  1.426  -0.176   3714.78     432.117   0.158     0.000     0.000
   2   2   2   0  1.736  1.426   0.309   8834.03     666.368   0.243     0.000     0.000
   3   2   2   0  2.873  1.426   1.446    430.59     147.118   0.054     0.000     0.000 
   1   2   3   0  1.251  2.901  -1.650    140.59      84.066   0.031     0.000     0.000
   2   2   3   0  1.736  2.901  -1.165     56.77      53.419   0.020     0.000     0.000
   3   2   3   0  2.873  2.901  -0.028   6319.10     563.589   0.206     0.000     0.000 
   1   2   4   0  1.251  3.196  -1.945      0.37       4.290   0.002     0.000     0.000
   2   2   4   0  1.736  3.196  -1.460    476.95     154.836   0.057     0.000     0.000
   3   2   4   0  2.873  3.196  -0.323    508.65     159.898   0.058     0.000     0.000 
   1   2   5   0  1.251  3.271  -2.020      0.89       6.671   0.002     0.000     0.000
   2   2   5   0  1.736  3.271  -1.535     71.86      60.102   0.022     0.000     0.000
   3   2   5   0  2.873  3.271  -0.398      1.08       7.357   0.003     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  1.251  1.251   0.000   3013.22     325.611   0.119  2248.385    49.716
   2   2   1   2  1.736  1.251   0.485   4717.78     407.430   0.149    24.983     0.552
   3   2   1   2  2.873  1.251   1.622    847.20     172.654   0.063   -12.796    -0.283 
   1   2   2   2  1.251  1.736  -0.485   4717.78     407.430   0.149    24.983     0.552
   2   2   2   2  1.736  1.736   0.000   5403.18     436.022   0.159  2270.311    50.201
   3   2   2   2  2.873  1.736   1.137   4579.82     401.429   0.147   -16.174    -0.358 
   1   2   3   2  1.251  2.873  -1.622    847.20     172.654   0.063   -12.796    -0.283
   2   2   3   2  1.736  2.873  -1.137   4579.82     401.428   0.147   -16.174    -0.358
   3   2   3   2  2.873  2.873   0.000    256.31      94.965   0.035  2258.463    49.939  
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.894  1.251   0.643   7864.72     526.048   0.192     0.000     0.000
   2   4   1   2  2.992  1.251   1.742    994.76     187.087   0.068     0.000     0.000 
   1   4   2   2  1.894  1.736   0.158   9975.10     592.438   0.216     0.000     0.000
   2   4   2   2  2.992  1.736   1.257   4786.99     410.408   0.150     0.000     0.000 
   1   4   3   2  1.894  2.873  -0.979    911.02     179.039   0.065     0.000     0.000
   2   4   3   2  2.992  2.873   0.120    108.83      61.881   0.023     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.894  1.894   0.000  16145.07     790.497   0.289  2285.463    50.536
   2   4   1   4  2.992  1.894   1.099    812.19     177.300   0.065    19.350     0.428 
   1   4   2   4  1.894  2.992  -1.099    812.19     177.300   0.065    19.350     0.428
   2   4   2   4  2.992  2.992   0.000     15.36      24.380   0.009  2249.501    49.741 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  2.501  1.894   0.607  20797.42     815.110   0.298     0.000     0.000
   2   6   1   4  3.654  1.894   1.760      6.28      14.167   0.005     0.000     0.000 
   1   6   2   4  2.501  2.992  -0.491   1316.88     205.109   0.075     0.000     0.000
   2   6   2   4  3.654  2.992   0.662    390.67     111.717   0.041     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  2.501  2.501   0.000  18028.13     843.806   0.308  2293.295    50.709
   2   6   1   6  3.654  2.501   1.153     33.89      36.586   0.013     7.213     0.159 
   1   6   2   6  2.501  3.654  -1.153     33.89      36.586   0.013     7.213     0.159
   2   6   2   6  3.654  3.654   0.000  93739.38    1924.103   0.703  2547.123    56.322 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  3.252  2.501   0.752  24321.17     861.534   0.315     0.000     0.000
   2   8   1   6  3.945  2.501   1.444      1.65       7.105   0.003     0.000     0.000 
   1   8   2   6  3.252  3.654  -0.402    205.94      79.277   0.029     0.000     0.000
   2   8   2   6  3.945  3.654   0.291 122420.94    1932.895   0.706     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  3.252  3.252   0.000  19423.82     879.171   0.321  2299.550    50.848
   2   8   1   8  3.945  3.252   0.693     52.50      45.707   0.017    -9.855    -0.218 
   1   8   2   8  3.252  3.945  -0.693     52.50      45.707   0.017    -9.855    -0.218
   2   8   2   8  3.945  3.945   0.000  95291.21    1947.299   0.711  2554.136    56.477 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Hg   80   098  178       
 --------------------------------------------------------------------------------------- 

  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2241.907    49.201
   2   0   1   0  0.576  0.000   0.576      0.00       0.000   0.000    15.701     0.345
   3   0   1   0  1.796  0.000   1.796      0.00       0.000   0.000    -1.804    -0.040
   4   0   1   0  2.487  0.000   2.487      0.00       0.000   0.000     1.408     0.031
   5   0   1   0  2.545  0.000   2.545      0.00       0.000   0.000    -3.882    -0.085 
   1   0   2   0  0.000  0.576  -0.576      0.00       0.000   0.000    15.701     0.345
   2   0   2   0  0.576  0.576   0.000      0.00       0.000   0.000  2305.732    50.602
   3   0   2   0  1.796  0.576   1.220      0.00       0.000   0.000   -10.338    -0.227
   4   0   2   0  2.487  0.576   1.911      0.00       0.000   0.000   -25.503    -0.560
   5   0   2   0  2.545  0.576   1.969      0.00       0.000   0.000   -13.433    -0.295 
   1   0   3   0  0.000  1.796  -1.796      0.00       0.000   0.000    -1.804    -0.040
   2   0   3   0  0.576  1.796  -1.220      0.00       0.000   0.000   -10.338    -0.227
   3   0   3   0  1.796  1.796   0.000      0.00       0.000   0.000  2239.973    49.159
   4   0   3   0  2.487  1.796   0.691      0.00       0.000   0.000    16.700     0.367
   5   0   3   0  2.545  1.796   0.749      0.00       0.000   0.000     4.855     0.107 
   1   0   4   0  0.000  2.487  -2.487      0.00       0.000   0.000     1.408     0.031
   2   0   4   0  0.576  2.487  -1.911      0.00       0.000   0.000   -25.503    -0.560
   3   0   4   0  1.796  2.487  -0.691      0.00       0.000   0.000    16.700     0.367
   4   0   4   0  2.487  2.487   0.000      0.00       0.000   0.000  2323.867    51.000
   5   0   4   0  2.545  2.487   0.058      0.00       0.000   0.000    50.985     1.119 
   1   0   5   0  0.000  2.545  -2.545      0.00       0.000   0.000    -3.882    -0.085
   2   0   5   0  0.576  2.545  -1.969      0.00       0.000   0.000   -13.433    -0.295
   3   0   5   0  1.796  2.545  -0.749      0.00       0.000   0.000     4.855     0.107
   4   0   5   0  2.487  2.545  -0.058      0.00       0.000   0.000    50.985     1.119
   5   0   5   0  2.545  2.545   0.000      0.00       0.000   0.000  2295.436    50.376 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.648  0.000   0.648   1611.08     284.573   0.103     0.000     0.000
   2   2   1   0  1.487  0.000   1.487   1668.44     289.594   0.105     0.000     0.000
   3   2   1   0  2.634  0.000   2.634     47.22      48.720   0.018     0.000     0.000 
   1   2   2   0  0.648  0.576   0.072  13440.55     821.946   0.298     0.000     0.000
   2   2   2   0  1.487  0.576   0.912   1889.75     308.203   0.112     0.000     0.000
   3   2   2   0  2.634  0.576   2.058    221.52     105.521   0.038     0.000     0.000 
   1   2   3   0  0.648  1.796  -1.148     74.42      61.161   0.022     0.000     0.000
   2   2   3   0  1.487  1.796  -0.308    367.82     135.973   0.049     0.000     0.000
   3   2   3   0  2.634  1.796   0.838    935.33     216.829   0.079     0.000     0.000 
   1   2   4   0  0.648  2.487  -1.840    302.25     123.259   0.045     0.000     0.000
   2   2   4   0  1.487  2.487  -1.000    766.28     196.258   0.071     0.000     0.000
   3   2   4   0  2.634  2.487   0.147  16328.47     905.957   0.328     0.000     0.000 
   1   2   5   0  0.648  2.545  -1.897     98.51      70.368   0.026     0.000     0.000
   2   2   5   0  1.487  2.545  -1.058    153.25      87.767   0.032     0.000     0.000
   3   2   5   0  2.634  2.545   0.089   6920.81     589.812   0.214     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.648  0.648   0.000  20805.41     855.603   0.310  2305.422    50.595
   2   2   1   2  1.487  0.648   0.840    960.26     183.814   0.067    21.704     0.476
   3   2   1   2  2.634  0.648   1.986    268.73      97.240   0.035   -21.866    -0.480 
   1   2   2   2  0.648  1.487  -0.840    960.26     183.814   0.067    21.703     0.476
   2   2   2   2  1.487  1.487   0.000   1242.73     209.109   0.076  2250.473    49.389
   3   2   2   2  2.634  1.487   1.146   2054.36     268.857   0.097   -20.336    -0.446 
   1   2   3   2  0.648  2.634  -1.986    268.73      97.240   0.035   -21.866    -0.480
   2   2   3   2  1.487  2.634  -1.146   2054.36     268.857   0.097   -20.336    -0.446
   3   2   3   2  2.634  2.634   0.000  32796.04    1074.224   0.389  2382.869    52.295 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.005  0.648   0.358  21849.86     876.816   0.318     0.000     0.000
   2   4   1   2  2.722  0.648   2.074    245.13      92.871   0.034     0.000     0.000 
   1   4   2   2  1.005  1.487  -0.482   1272.58     211.605   0.077     0.000     0.000
   2   4   2   2  2.722  1.487   1.235   4575.16     401.224   0.145     0.000     0.000 
   1   4   3   2  1.005  2.634  -1.629    636.11     149.607   0.054     0.000     0.000
   2   4   3   2  2.722  2.634   0.088  23176.07     903.034   0.327     0.000     0.000  
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.005  1.005   0.000  20924.66     899.932   0.326  2311.611    50.731
   2   4   1   4  2.722  1.005   1.717    712.80     166.098   0.060   -28.025    -0.615 
   1   4   2   4  1.005  2.722  -1.717    712.80     166.098   0.060   -28.025    -0.615
   2   4   2   4  2.722  2.722   0.000  19114.20     860.119   0.312  2329.720    51.128 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  1.524  1.005   0.519  26046.82     912.198   0.331     0.000     0.000 
   4   6   1   4  3.957  1.005   2.952      0.00       0.127   0.000     0.000     0.000 
   1   6   2   4  1.524  2.722  -1.198   1449.57     215.194   0.078     0.000     0.000 
   4   6   2   4  3.957  2.722   1.235      0.01       0.618   0.000     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  1.524  1.524   0.000  21620.56     924.061   0.335  2315.901    50.825 
   4   6   1   6  3.957  1.524   2.433      0.00       0.004   0.000    -0.024    -0.001  
   1   6   4   6  1.524  3.957  -2.433      0.00       0.004   0.000    -0.024    -0.001 
   4   6   4   6  3.957  3.957   0.000  21286.59     916.897   0.332  2338.802    51.328 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  2.207  1.524   0.683  28793.96     937.413   0.340     0.000     0.000 
   5   8   1   6  4.560  1.524   3.036      0.00       0.010   0.000     0.000     0.000  
   1   8   4   6  2.207  3.957  -1.750      0.00       0.164   0.000     0.000     0.000 
   5   8   4   6  4.560  3.957   0.603  27751.11     920.281   0.334     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  2.207  2.207   0.000  22597.88     948.287   0.344  2320.496    50.926 
   5   8   1   8  4.560  2.207   2.353      0.00       0.121   0.000    -0.003     0.000 
   1   8   5   8  2.207  4.560  -2.353      0.00       0.121   0.000    -0.003     0.000 
   5   8   5   8  4.560  4.560   0.000  21110.99     916.559   0.332  2339.128    51.335  
 --------------------------------------------------------------------------------------- 
 Elem Z     N    A         
 Hg   80   100  180       
 --------------------------------------------------------------------------------------- 

  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2302.507    50.156
   2   0   1   0  0.216  0.000   0.216      0.00       0.000   0.000    36.110     0.787
   3   0   1   0  1.870  0.000   1.870      0.00       0.000   0.000    15.877     0.346
   4   0   1   0  2.070  0.000   2.070      0.00       0.000   0.000   -15.627    -0.340
   5   0   1   0  2.403  0.000   2.403      0.00       0.000   0.000    -2.920    -0.064 
   1   0   2   0  0.000  0.216  -0.216      0.00       0.000   0.000    36.110     0.787
   2   0   2   0  0.216  0.216   0.000      0.00       0.000   0.000  2276.515    49.590
   3   0   2   0  1.870  0.216   1.654      0.00       0.000   0.000     6.435     0.140
   4   0   2   0  2.070  0.216   1.855      0.00       0.000   0.000   -20.817    -0.453
   5   0   2   0  2.403  0.216   2.188      0.00       0.000   0.000    -1.429    -0.031 
   1   0   3   0  0.000  1.870  -1.870      0.00       0.000   0.000    15.877     0.346
   2   0   3   0  0.216  1.870  -1.654      0.00       0.000   0.000     6.435     0.140
   3   0   3   0  1.870  1.870   0.000      0.00       0.000   0.000  2309.827    50.315
   4   0   3   0  2.070  1.870   0.201      0.00       0.000   0.000   -12.362    -0.269
   5   0   3   0  2.403  1.870   0.534      0.00       0.000   0.000    45.484     0.991 
   1   0   4   0  0.000  2.070  -2.070      0.00       0.000   0.000   -15.627    -0.340
   2   0   4   0  0.216  2.070  -1.855      0.00       0.000   0.000   -20.817    -0.453
   3   0   4   0  1.870  2.070  -0.201      0.00       0.000   0.000   -12.362    -0.269
   4   0   4   0  2.070  2.070   0.000      0.00       0.000   0.000  2364.208    51.500
   5   0   4   0  2.403  2.070   0.333      0.00       0.000   0.000   -53.763    -1.171 
   1   0   5   0  0.000  2.403  -2.403      0.00       0.000   0.000    -2.920    -0.064
   2   0   5   0  0.216  2.403  -2.188      0.00       0.000   0.000    -1.429    -0.031
   3   0   5   0  1.870  2.403  -0.534      0.00       0.000   0.000    45.484     0.991
   4   0   5   0  2.070  2.403  -0.333      0.00       0.000   0.000   -53.763    -1.171
   5   0   5   0  2.403  2.403   0.000      0.00       0.000   0.000  2418.041    52.673 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.189  0.000   0.189  12641.96     797.154   0.287     0.000     0.000
   2   2   1   0  1.316  0.000   1.316    270.52     116.609   0.042     0.000     0.000
   3   2   1   0  2.013  0.000   2.013    143.85      85.033   0.031     0.000     0.000 
   1   2   2   0  0.189  0.216  -0.027   4893.83     495.975   0.178     0.000     0.000
   2   2   2   0  1.316  0.216   1.100   2904.48     382.093   0.137     0.000     0.000
   3   2   2   0  2.013  0.216   1.798    233.21     108.270   0.039     0.000     0.000 
   1   2   3   0  0.189  1.870  -1.680    223.91     106.088   0.038     0.000     0.000
   2   2   3   0  1.316  1.870  -0.553    217.19     104.484   0.038     0.000     0.000
   3   2   3   0  2.013  1.870   0.144  10651.07     731.697   0.263     0.000     0.000 
   1   2   4   0  0.189  2.070  -1.881    337.10     130.171   0.047     0.000     0.000
   2   2   4   0  1.316  2.070  -0.754   1102.18     235.375   0.085     0.000     0.000
   3   2   4   0  2.013  2.070  -0.057   3027.47     390.099   0.140     0.000     0.000 
   1   2   5   0  0.189  2.403  -2.214     13.57      26.119   0.009     0.000     0.000
   2   2   5   0  1.316  2.403  -1.087      0.45       4.764   0.002     0.000     0.000
   3   2   5   0  2.013  2.403  -0.390   1750.37     296.620   0.107     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.189  0.189   0.000  24960.25     937.149   0.337  2327.291    50.696
   2   2   1   2  1.316  0.189   1.127    277.14      98.749   0.036    11.920     0.260
   3   2   1   2  2.013  0.189   1.824    438.84     124.262   0.045   -23.878    -0.520 
   1   2   2   2  0.189  1.316  -1.127    277.14      98.749   0.036    11.920     0.260
   2   2   2   2  1.316  1.316   0.000    738.09     161.154   0.058  2262.997    49.295
   3   2   2   2  2.013  1.316   0.697   4971.81     418.255   0.150    -1.449    -0.032 
   1   2   3   2  0.189  2.013  -1.824    438.84     124.262   0.045   -23.878    -0.520
   2   2   3   2  1.316  2.013  -0.697   4971.81     418.255   0.150    -1.449    -0.032
   3   2   3   2  2.013  2.013   0.000   2863.76     317.433   0.114  2319.611    50.529 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  0.507  0.189   0.318  25429.18     945.911   0.340     0.000     0.000
   2   4   1   2  2.290  0.189   2.101     83.12      54.081   0.019     0.000     0.000 
   1   4   2   2  0.507  1.316  -0.810    283.50      99.877   0.036     0.000     0.000
   2   4   2   2  2.290  1.316   0.974   5823.87     452.678   0.163     0.000     0.000 
   1   4   3   2  0.507  2.013  -1.507    743.24     161.714   0.058     0.000     0.000
   2   4   3   2  2.290  2.013   0.277      3.33      10.826   0.004     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  0.507  0.507   0.000  23534.43     954.404   0.343  2330.202    50.759
   2   4   1   4  2.290  0.507   1.784    187.36      85.158   0.031   -14.134    -0.308 
   1   4   2   4  0.507  2.290  -1.784    187.36      85.158   0.031   -14.134    -0.308
   2   4   2   4  2.290  2.290   0.000   1763.00     261.220   0.094  2308.313    50.282 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  0.988  0.507   0.482  29069.08     963.668   0.347     0.000     0.000 
   3   6   1   4  2.970  0.507   2.464      0.07       1.532   0.001     0.000     0.000 
   1   6   2   4  0.988  2.290  -1.302    327.54     102.293   0.037     0.000     0.000 
   3   6   2   4  2.970  2.290   0.680  10074.03     567.301   0.204     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  0.988  0.988   0.000  23912.79     971.812   0.350  2333.487    50.831 
   3   6   1   6  2.970  0.988   1.982      0.47       4.323   0.002    -0.546    -0.012  
   1   6   3   6  0.988  2.970  -1.982      0.47       4.323   0.002    -0.546    -0.012 
   3   6   3   6  2.970  2.970   0.000  19592.53     879.655   0.316  2345.048    51.083 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  1.630  0.988   0.641  31664.07     983.023   0.354     0.000     0.000 
   3   8   1   6  3.626  0.988   2.637      0.07       1.466   0.001     0.000     0.000 
   1   8   3   6  1.630  2.970  -1.340      0.57       4.174   0.002     0.000     0.000 
   3   8   3   6  3.626  2.970   0.656  26404.37     897.673   0.323     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  1.630  1.630   0.000  24711.42     991.642   0.357  2337.387    50.916 
   3   8   1   8  3.626  1.630   1.996      0.16       2.493   0.001     0.449     0.010 
   1   8   3   8  1.630  3.626  -1.996      0.16       2.493   0.001     0.449     0.010 
   3   8   3   8  3.626  3.626   0.000  21420.10     923.245   0.332  2356.761    51.338
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Hg   80   102  182       
 --------------------------------------------------------------------------------------- 
 
   i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.930   0.000  2332.186    50.430
   2   0   1   0  0.342  0.000   0.342      0.00       0.930   0.000   -22.085    -0.478
   3   0   1   0  1.654  0.000   1.654      0.00       0.930   0.000   -19.287    -0.417
   4   0   1   0  1.861  0.000   1.861      0.00       0.930   0.000   -18.966    -0.410
   5   0   1   0  2.302  0.000   2.302      0.00       0.930   0.000     8.172     0.177 
   1   0   2   0  0.000  0.342  -0.342      0.00       0.930   0.000   -22.085    -0.478
   2   0   2   0  0.342  0.342   0.000      0.00       0.930   0.000  2270.767    49.102
   3   0   2   0  1.654  0.342   1.312      0.00       0.930   0.000    -0.349    -0.008
   4   0   2   0  1.861  0.342   1.520      0.00       0.930   0.000    17.430     0.377
   5   0   2   0  2.302  0.342   1.961      0.00       0.930   0.000    -5.846    -0.126 
   1   0   3   0  0.000  1.654  -1.654      0.00       0.930   0.000   -19.287    -0.417
   2   0   3   0  0.342  1.654  -1.312      0.00       0.930   0.000    -0.349    -0.008
   3   0   3   0  1.654  1.654   0.000      0.00       0.930   0.000  2320.214    50.171
   4   0   3   0  1.861  1.654   0.207      0.00       0.930   0.000    32.555     0.704
   5   0   3   0  2.302  1.654   0.648      0.00       0.930   0.000    39.656     0.857 
   1   0   4   0  0.000  1.861  -1.861      0.00       0.930   0.000   -18.966    -0.410
   2   0   4   0  0.342  1.861  -1.520      0.00       0.930   0.000    17.430     0.377
   3   0   4   0  1.654  1.861  -0.207      0.00       0.930   0.000    32.555     0.704
   4   0   4   0  1.861  1.861   0.000      0.00       0.930   0.000  2384.994    51.572
   5   0   4   0  2.302  1.861   0.441      0.00       0.930   0.000    62.156     1.344 
   1   0   5   0  0.000  2.302  -2.302      0.00       0.930   0.000     8.172     0.177
   2   0   5   0  0.342  2.302  -1.961      0.00       0.930   0.000    -5.846    -0.126
   3   0   5   0  1.654  2.302  -0.648      0.00       0.930   0.000    39.656     0.857
   4   0   5   0  1.861  2.302  -0.441      0.00       0.930   0.000    62.156     1.344
   5   0   5   0  2.302  2.302   0.000      0.00       0.930   0.000  2412.063    52.157 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.152  0.000   0.152  16759.19     917.828   0.328     0.000     0.000
   2   2   1   0  1.270  0.000   1.270      3.37      13.015   0.005     0.000     0.000
   3   2   1   0  1.840  0.000   1.840    318.42     126.514   0.045     0.000     0.000 
   1   2   2   0  0.152  0.342  -0.190   1202.59     245.863   0.088     0.000     0.000
   2   2   2   0  1.270  0.342   0.928   2653.64     365.221   0.130     0.000     0.000
   3   2   2   0  1.840  0.342   1.498    197.70      99.688   0.036     0.000     0.000 
   1   2   3   0  0.152  1.654  -1.502    289.84     120.702   0.043     0.000     0.000
   2   2   3   0  1.270  1.654  -0.385    917.43     214.745   0.077     0.000     0.000
   3   2   3   0  1.840  1.654   0.186  11059.09     745.581   0.266     0.000     0.000 
   1   2   4   0  0.152  1.861  -1.710    283.61     119.398   0.043     0.000     0.000
   2   2   4   0  1.270  1.861  -0.592   1557.90     279.837   0.100     0.000     0.000
   3   2   4   0  1.840  1.861  -0.021  11065.69     745.803   0.266     0.000     0.000 
   1   2   5   0  0.152  2.302  -2.151     71.50      59.950   0.021     0.000     0.000
   2   2   5   0  1.270  2.302  -1.033     78.66      62.881   0.022     0.000     0.000
   3   2   5   0  1.840  2.302  -0.462   2115.02     326.056   0.116     0.000     0.000  
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.152  0.152   0.000  25655.09     950.103   0.339  2339.179    50.581
   2   2   1   2  1.270  0.152   1.118    154.46      73.722   0.026     8.586     0.186
   3   2   1   2  1.840  0.152   1.688    659.23     152.301   0.054    28.304     0.612 
   1   2   2   2  0.152  1.270  -1.118    154.46      73.722   0.026     8.586     0.186
   2   2   2   2  1.270  1.270   0.000   3539.78     352.917   0.126  2279.609    49.293
   3   2   2   2  1.840  1.270   0.570   3166.30     333.780   0.119     3.292     0.071 
   1   2   3   2  0.152  1.840  -1.688    659.23     152.301   0.054    28.304     0.612
   2   2   3   2  1.270  1.840  -0.570   3166.30     333.780   0.119     3.292     0.071
   3   2   3   2  1.840  1.840   0.000  20472.05     848.720   0.303  2364.322    51.125 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  0.465  0.152   0.313  26104.09     958.381   0.342     0.000     0.000
   2   4   1   2  2.068  0.152   1.916     48.46      41.294   0.015     0.000     0.000 
   1   4   2   2  0.465  1.270  -0.805    148.58      72.305   0.026     0.000     0.000
   2   4   2   2  2.068  1.270   0.798   7428.64     511.256   0.183     0.000     0.000 
   1   4   3   2  0.465  1.840  -1.375   1055.08     192.676   0.069     0.000     0.000
   2   4   3   2  2.068  1.840   0.228    724.70     159.684   0.057     0.000     0.000  
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  0.465  0.465   0.000  24148.14     966.768   0.345  2342.102    50.644
   2   4   1   4  2.068  0.465   1.603    113.03      66.142   0.024    10.964     0.237 
   1   4   2   4  0.465  2.068  -1.603    113.03      66.142   0.024    10.964     0.237
   2   4   2   4  2.068  2.068   0.000   3957.57     391.376   0.140  2312.171    49.997 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  0.942  0.465   0.477  29862.79     976.735   0.349     0.000     0.000 
   3   6   1   4  2.846  0.465   2.381      0.10       1.808   0.001     0.000     0.000 
   1   6   2   4  0.942  2.068  -1.126    211.14      82.128   0.029     0.000     0.000 
   3   6   2   4  2.846  2.068   0.778  11169.68     597.354   0.213     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  0.942  0.942   0.000  24642.75     986.533   0.352  2345.841    50.725 
   3   6   1   6  2.846  0.942   1.904      0.67       5.136   0.002    -0.571    -0.012 
   1   6   3   6  0.942  2.846  -1.904      0.67       5.136   0.002    -0.571    -0.012 
   3   6   3   6  2.846  2.846   0.000  15593.72     784.770   0.280  2333.820    50.465 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  1.572  0.942   0.630  32703.21     999.023   0.357     0.000     0.000 
   4   8   1   6  3.606  0.942   2.664      0.03       1.009   0.000     0.000     0.000 
   1   8   3   6  1.572  2.846  -1.273      0.66       4.489   0.002     0.000     0.000 
   4   8   3   6  3.606  2.846   0.761  21433.04     808.765   0.289     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  1.572  1.572   0.000  25698.52    1011.254   0.361  2350.686    50.830 
   4   8   1   8  3.606  1.572   2.034      0.10       2.029   0.001     0.283     0.006 
   1   8   4   8  1.572  3.606  -2.034      0.10       2.029   0.001     0.283     0.006 
   4   8   4   8  3.606  3.606   0.000  19611.26     883.403   0.315  2355.254    50.928  
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Hg   80   104  184       
 --------------------------------------------------------------------------------------- 
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2326.004    49.931
   2   0   1   0  0.234  0.000   0.234      0.00       0.000   0.000   -27.890    -0.599
   3   0   1   0  1.372  0.000   1.372      0.00       0.000   0.000    16.690     0.358
   4   0   1   0  1.684  0.000   1.684      0.00       0.000   0.000   -15.890    -0.341
   5   0   1   0  2.278  0.000   2.278      0.00       0.000   0.000    -8.580    -0.184  
   1   0   2   0  0.000  0.234  -0.234      0.00       0.000   0.000   -27.890    -0.599
   2   0   2   0  0.234  0.234   0.000      0.00       0.000   0.000  2292.781    49.218
   3   0   2   0  1.372  0.234   1.137      0.00       0.000   0.000     4.980     0.107
   4   0   2   0  1.684  0.234   1.449      0.00       0.000   0.000    19.050     0.409
   5   0   2   0  2.278  0.234   2.044      0.00       0.000   0.000     9.961     0.214 
   1   0   3   0  0.000  1.372  -1.372      0.00       0.000   0.000    16.690     0.358
   2   0   3   0  0.234  1.372  -1.137      0.00       0.000   0.000     4.980     0.107
   3   0   3   0  1.372  1.372   0.000      0.00       0.000   0.000  2313.544    49.663
   4   0   3   0  1.684  1.372   0.312      0.00       0.000   0.000   -23.917    -0.513
   5   0   3   0  2.278  1.372   0.907      0.00       0.000   0.000    23.816     0.511 
   1   0   4   0  0.000  1.684  -1.684      0.00       0.000   0.000   -15.890    -0.341
   2   0   4   0  0.234  1.684  -1.449      0.00       0.000   0.000    19.050     0.409
   3   0   4   0  1.372  1.684  -0.312      0.00       0.000   0.000   -23.917    -0.513
   4   0   4   0  1.684  1.684   0.000      0.00       0.000   0.000  2414.816    51.837
   5   0   4   0  2.278  1.684   0.595      0.00       0.000   0.000   -57.599    -1.236 
   1   0   5   0  0.000  2.278  -2.278      0.00       0.000   0.000    -8.580    -0.184
   2   0   5   0  0.234  2.278  -2.044      0.00       0.000   0.000     9.961     0.214
   3   0   5   0  1.372  2.278  -0.907      0.00       0.000   0.000    23.816     0.511
   4   0   5   0  1.684  2.278  -0.595      0.00       0.000   0.000   -57.599    -1.236
   5   0   5   0  2.278  2.278   0.000      0.00       0.000   0.000  2394.992    51.412 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.185  0.000   0.185  13151.10     813.048   0.288     0.000     0.000
   2   2   1   0  0.939  0.000   0.939    184.01      96.172   0.034     0.000     0.000
   3   2   1   0  1.700  0.000   1.700    190.91      97.960   0.035     0.000     0.000 
   1   2   2   0  0.185  0.234  -0.049   3047.91     391.413   0.139     0.000     0.000
   2   2   2   0  0.939  0.234   0.704   3018.88     389.545   0.138     0.000     0.000
   3   2   2   0  1.700  0.234   1.466    286.30     119.963   0.043     0.000     0.000 
   1   2   3   0  0.185  1.372  -1.186    235.55     108.811   0.039     0.000     0.000
   2   2   3   0  0.939  1.372  -0.433   2108.13     325.524   0.115     0.000     0.000
   3   2   3   0  1.700  1.372   0.329   5061.93     504.421   0.179     0.000     0.000 
   1   2   4   0  0.185  1.684  -1.498    306.99     124.223   0.044     0.000     0.000
   2   2   4   0  0.939  1.684  -0.745    484.06     155.986   0.055     0.000     0.000
   3   2   4   0  1.700  1.684   0.017  22439.82    1062.049   0.376     0.000     0.000 
   1   2   5   0  0.185  2.278  -2.093    111.63      74.908   0.027     0.000     0.000
   2   2   5   0  0.939  2.278  -1.340     79.32      63.143   0.022     0.000     0.000
   3   2   5   0  1.700  2.278  -0.578   1783.51     299.414   0.106     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.185  0.185   0.000  23142.93     902.388   0.320  2341.747    50.269
   2   2   1   2  0.939  0.185   0.754    171.11      77.593   0.028    -6.037    -0.130
   3   2   1   2  1.700  0.185   1.515    633.82     149.337   0.053    26.854     0.576 
   1   2   2   2  0.185  0.939  -0.754    171.11      77.593   0.028    -6.037    -0.130
   2   2   2   2  0.939  0.939   0.000   6309.62     471.178   0.167  2293.219    49.227
   3   2   2   2  1.700  0.939   0.762   1019.33     189.383   0.067     0.042     0.001 
   1   2   3   2  0.185  1.700  -1.515    633.82     149.337   0.053    26.854     0.576
   2   2   3   2  0.939  1.700  -0.762   1019.33     189.383   0.067     0.042     0.001
   3   2   3   2  1.700  1.700   0.000  32254.74    1065.322   0.378  2395.071    51.413 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  0.525  0.185   0.339  23702.02     913.223   0.324     0.000     0.000
   2   4   1   2  1.666  0.185   1.480      0.13       2.121   0.001     0.000     0.000 
   1   4   2   2  0.525  0.939  -0.414    110.56      62.372   0.022     0.000     0.000
   2   4   2   2  1.666  0.939   0.727   8357.37     542.274   0.192     0.000     0.000 
   1   4   3   2  0.525  1.700  -1.176   1128.68     199.282   0.071     0.000     0.000
   2   4   3   2  1.666  1.700  -0.035     95.52      57.974   0.021     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  0.525  0.525   0.000  22066.97     924.170   0.328  2345.264    50.344
   2   4   1   4  1.666  0.525   1.141     20.47      28.146   0.010     2.802     0.060 
   1   4   2   4  0.525  1.666  -1.141     20.47      28.146   0.010     2.802     0.060
   2   4   2   4  1.666  1.666   0.000   9137.62     594.698   0.211  2306.699    49.516 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  1.036  0.525   0.512  27423.39     935.992   0.332     0.000     0.000 
   3   6   1   4  2.511  0.525   1.986      0.05       1.220   0.000     0.000     0.000 
   1   6   2   4  1.036  1.666  -0.629     21.99      26.505   0.009     0.000     0.000 
   3   6   2   4  2.511  1.666   0.845  12298.50     626.813   0.222     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  1.036  1.036   0.000  22809.49     949.129   0.336  2349.811    50.442 
   3   6   1   6  2.511  1.036   1.474      0.47       4.328   0.002     0.008     0.000 
   1   6   3   6  1.036  2.511  -1.474      0.47       4.328   0.002     0.008     0.000 
   3   6   3   6  2.511  2.511   0.000  12120.73     691.882   0.245  2323.138    49.869 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  1.705  1.036   0.668  30472.77     964.354   0.342     0.000     0.000 
   3   8   1   6  3.432  1.036   2.396      0.04       1.134   0.000     0.000     0.000 
   1   8   3   6  1.705  2.511  -0.806      0.00       0.231   0.000     0.000     0.000 
   3   8   3   6  3.432  2.511   0.922  16798.88     716.012   0.254     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   1   8   1   8  1.705  1.705   0.000  24367.70     984.721   0.349  2356.574    50.587 
   3   8   1   8  3.432  1.705   1.728      0.41       4.042   0.001     0.495     0.011 
   1   8   3   8  1.705  3.432  -1.728      0.41       4.042   0.001     0.495     0.011 
   3   8   3   8  3.432  3.432   0.000  15492.18     785.168   0.278  2343.084    50.298
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Hg   80   106  186       
 --------------------------------------------------------------------------------------- 

  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2294.997    48.912
   2   0   1   0  0.294  0.000   0.294      0.00       0.000   0.000   -16.227    -0.346
   3   0   1   0  1.241  0.000   1.241      0.00       0.000   0.000   -17.790    -0.379
   4   0   1   0  2.121  0.000   2.121      0.00       0.000   0.000    -2.169    -0.046
   5   0   1   0  2.399  0.000   2.399      0.00       0.000   0.000    -0.080    -0.002 
   1   0   2   0  0.000  0.294  -0.294      0.00       0.000   0.000   -16.227    -0.346
   2   0   2   0  0.294  0.294   0.000      0.00       0.000   0.000  2336.469    49.795
   3   0   2   0  1.241  0.294   0.947      0.00       0.000   0.000     2.306     0.049
   4   0   2   0  2.121  0.294   1.827      0.00       0.000   0.000    21.433     0.457
   5   0   2   0  2.399  0.294   2.105      0.00       0.000   0.000    12.446     0.265 
   1   0   3   0  0.000  1.241  -1.241      0.00       0.000   0.000   -17.790    -0.379
   2   0   3   0  0.294  1.241  -0.947      0.00       0.000   0.000     2.306     0.049
   3   0   3   0  1.241  1.241   0.000      0.00       0.000   0.000  2314.143    49.320
   4   0   3   0  2.121  1.241   0.880      0.00       0.000   0.000     2.444     0.052
   5   0   3   0  2.399  1.241   1.158      0.00       0.000   0.000   -13.578    -0.289 
   1   0   4   0  0.000  2.121  -2.121      0.00       0.000   0.000    -2.169    -0.046
   2   0   4   0  0.294  2.121  -1.827      0.00       0.000   0.000    21.433     0.457
   3   0   4   0  1.241  2.121  -0.880      0.00       0.000   0.000     2.444     0.052
   4   0   4   0  2.121  2.121   0.000      0.00       0.000   0.000  2425.173    51.686
   5   0   4   0  2.399  2.121   0.278      0.00       0.000   0.000   -82.872    -1.766 
   1   0   5   0  0.000  2.399  -2.399      0.00       0.000   0.000    -0.080    -0.002
   2   0   5   0  0.294  2.399  -2.105      0.00       0.000   0.000    12.447     0.265
   3   0   5   0  1.241  2.399  -1.158      0.00       0.000   0.000   -13.578    -0.289
   4   0   5   0  2.121  2.399  -0.278      0.00       0.000   0.000   -82.873    -1.766
   5   0   5   0  2.399  2.399   0.000      0.00       0.000   0.000  2434.665    51.888 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.399  0.000   0.399   2898.23     381.682   0.134     0.000     0.000
   2   2   1   0  0.691  0.000   0.691   2260.65     337.094   0.119     0.000     0.000
   3   2   1   0  1.907  0.000   1.907     15.14      27.587   0.010     0.000     0.000 
   1   2   2   0  0.399  0.294   0.104  10598.11     729.876   0.257     0.000     0.000
   2   2   2   0  0.691  0.294   0.397   2172.54     330.460   0.116     0.000     0.000
   3   2   2   0  1.907  0.294   1.613    205.06     101.527   0.036     0.000     0.000 
   1   2   3   0  0.399  1.241  -0.842    371.09     136.576   0.048     0.000     0.000
   2   2   3   0  0.691  1.241  -0.550   1737.69     295.543   0.104     0.000     0.000
   3   2   3   0  1.907  1.241   0.667   5495.09     525.560   0.185     0.000     0.000 
   1   2   4   0  0.399  2.121  -1.722    274.94     117.558   0.041     0.000     0.000
   2   2   4   0  0.691  2.121  -1.430    113.03      75.377   0.027     0.000     0.000
   3   2   4   0  1.907  2.121  -0.214   1448.96     269.876   0.095     0.000     0.000 
   1   2   5   0  0.399  2.399  -2.000     90.31      67.377   0.024     0.000     0.000
   2   2   5   0  0.691  2.399  -1.708     55.84      52.981   0.019     0.000     0.000
   3   2   5   0  1.907  2.399  -0.492    546.58     165.754   0.058     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.399  0.399   0.000  18652.77     810.132   0.285  2340.936    49.891
   2   2   1   2  0.691  0.399   0.292   1104.97     197.179   0.069     8.254     0.176
   3   2   1   2  1.907  0.399   1.509    238.87      91.679   0.032   -17.844    -0.380 
   1   2   2   2  0.399  0.691  -0.292   1104.97     197.179   0.069     8.254     0.176
   2   2   2   2  0.691  0.691   0.000   6419.62     475.268   0.167  2304.791    49.120
   3   2   2   2  1.907  0.691   1.216   1437.49     224.898   0.079    14.690     0.313 
   1   2   3   2  0.399  1.907  -1.509    238.87      91.679   0.032   -17.844    -0.380
   2   2   3   2  0.691  1.907  -1.216   1437.49     224.898   0.079    14.690     0.313
   3   2   3   2  1.907  1.907   0.000    187.59      81.243   0.029  2321.723    49.481 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  0.780  0.399   0.382  20028.96     839.485   0.295     0.000     0.000
   2   4   1   2  1.399  0.399   1.001     55.96      44.373   0.016     0.000     0.000 
   1   4   2   2  0.780  0.691   0.089    444.47     125.057   0.044     0.000     0.000
   2   4   2   2  1.399  0.691   0.708   8587.75     549.697   0.193     0.000     0.000 
   1   4   3   2  0.780  1.907  -1.127    551.95     139.359   0.049     0.000     0.000
   2   4   3   2  1.399  1.907  -0.508   1519.21     231.203   0.081     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  0.780  0.780   0.000  19011.74     857.810   0.302  2345.565    49.989
   2   4   1   4  1.399  0.780   0.619     45.14      41.799   0.015     2.029     0.043 
   1   4   2   4  0.780  1.399  -0.619     45.14      41.799   0.015     2.029     0.043
   2   4   2   4  1.399  1.399   0.000   9000.85     590.231   0.208  2313.887    49.314 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  1.347  0.780   0.567  23684.36     869.846   0.306     0.000     0.000
   2   6   1   4  2.274  0.780   1.494      0.87       5.270   0.002     0.000     0.000 
   1   6   2   4  1.347  1.399  -0.052     21.89      26.447   0.009     0.000     0.000
   2   6   2   4  2.274  1.399   0.875  11922.29     617.151   0.217     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  1.347  1.347   0.000  19662.13     881.216   0.310  2349.526    50.074
   2   6   1   6  2.274  1.347   0.927      4.30      13.031   0.005     0.757     0.016 
   1   6   2   6  1.347  2.274  -0.927      4.30      13.031   0.005     0.757     0.016
   2   6   2   6  2.274  2.274   0.000  10890.47     655.829   0.231  2324.854    49.548 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  2.088  1.347   0.740  26252.64     895.090   0.315     0.000     0.000 
   3   8   1   6  3.283  1.347   1.936      0.07       1.468   0.001     0.000     0.000 
   1   8   2   6  2.088  2.274  -0.187      2.92       9.438   0.003     0.000     0.000 
   3   8   2   6  3.283  2.274   1.008  15073.01     678.235   0.239     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  2.088  2.088   0.000  20770.43     909.136   0.320  2354.593    50.182 
   3   8   1   8  3.283  2.088   1.195      0.31       3.531   0.001    -0.237    -0.005  
   1   8   3   8  2.088  3.283  -1.195      0.31       3.531   0.001    -0.237    -0.005 
   3   8   3   8  3.283  3.283   0.000  12863.23     715.453   0.252  2336.636    49.799
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Hg   80   108  188       
 --------------------------------------------------------------------------------------- 

  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2298.576    48.640
   2   0   1   0  0.901  0.000   0.901      0.00       0.000   0.000    -1.376    -0.029
   3   0   1   0  1.436  0.000   1.436      0.00       0.000   0.000    15.932     0.337
   4   0   1   0  2.606  0.000   2.606      0.00       0.000   0.000     2.409     0.051
   5   0   1   0  2.649  0.000   2.649      0.00       0.000   0.000    -1.731    -0.037 
   1   0   2   0  0.000  0.901  -0.901      0.00       0.000   0.000    -1.376    -0.029
   2   0   2   0  0.901  0.901   0.000      0.00       0.000   0.000  2341.440    49.547
   3   0   2   0  1.436  0.901   0.535      0.00       0.000   0.000    -9.646    -0.204
   4   0   2   0  2.606  0.901   1.705      0.00       0.000   0.000    18.385     0.389
   5   0   2   0  2.649  0.901   1.748      0.00       0.000   0.000   -11.377    -0.241 
   1   0   3   0  0.000  1.436  -1.436      0.00       0.000   0.000    15.932     0.337
   2   0   3   0  0.901  1.436  -0.535      0.00       0.000   0.000    -9.646    -0.204
   3   0   3   0  1.436  1.436   0.000      0.00       0.000   0.000  2324.399    49.186
   4   0   3   0  2.606  1.436   1.170      0.00       0.000   0.000     7.863     0.166
   5   0   3   0  2.649  1.436   1.213      0.00       0.000   0.000    -9.164    -0.194 
   1   0   4   0  0.000  2.606  -2.606      0.00       0.000   0.000     2.409     0.051
   2   0   4   0  0.901  2.606  -1.705      0.00       0.000   0.000    18.385     0.389
   3   0   4   0  1.436  2.606  -1.170      0.00       0.000   0.000     7.863     0.166
   4   0   4   0  2.606  2.606   0.000      0.00       0.000   0.000  2423.751    51.289
   5   0   4   0  2.649  2.606   0.043      0.00       0.000   0.000   119.258     2.524 
   1   0   5   0  0.000  2.649  -2.649      0.00       0.000   0.000    -1.731    -0.037
   2   0   5   0  0.901  2.649  -1.748      0.00       0.000   0.000   -11.377    -0.241
   3   0   5   0  1.436  2.649  -1.213      0.00       0.000   0.000    -9.164    -0.194
   4   0   5   0  2.606  2.649  -0.043      0.00       0.000   0.000   119.258     2.524
   5   0   5   0  2.649  2.649   0.000      0.00       0.000   0.000  2495.919    52.816 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.667  0.000   0.667   3821.24     438.266   0.153     0.000     0.000
   2   2   1   0  1.074  0.000   1.074     58.61      54.279   0.019     0.000     0.000
   3   2   1   0  2.099  0.000   2.099      9.58      21.943   0.008     0.000     0.000 
   1   2   2   0  0.667  0.901  -0.234     18.14      30.193   0.011     0.000     0.000
   2   2   2   0  1.074  0.901   0.173  11498.45     760.247   0.266     0.000     0.000
   3   2   2   0  2.099  0.901   1.198      8.43      20.590   0.007     0.000     0.000 
   1   2   3   0  0.667  1.436  -0.769   1624.29     285.738   0.100     0.000     0.000
   2   2   3   0  1.074  1.436  -0.362    340.44     130.815   0.046     0.000     0.000
   3   2   3   0  2.099  1.436   0.663   5940.90     546.463   0.191     0.000     0.000 
   1   2   4   0  0.667  2.606  -1.939      6.59      18.196   0.006     0.000     0.000
   2   2   4   0  1.074  2.606  -1.532    267.41     115.938   0.041     0.000     0.000
   3   2   4   0  2.099  2.606  -0.507    206.32     101.837   0.036     0.000     0.000 
   1   2   5   0  0.667  2.649  -1.982      2.82      11.899   0.004     0.000     0.000
   2   2   5   0  1.074  2.649  -1.575    100.39      71.036   0.025     0.000     0.000
   3   2   5   0  2.099  2.649  -0.550    320.12     126.849   0.044     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.667  0.667   0.000   5488.58     439.454   0.154  2309.152    48.863
   2   2   1   2  1.074  0.667   0.407   1456.26     226.362   0.079    -2.658    -0.056
   3   2   1   2  2.099  0.667   1.432    753.73     162.851   0.057    19.327     0.409 
   1   2   2   2  0.667  1.074  -0.407   1456.26     226.362   0.079    -2.658    -0.056
   2   2   2   2  1.074  1.074   0.000  14876.65     723.497   0.253  2343.460    49.590
   3   2   2   2  2.099  1.074   1.025    934.01     181.285   0.063    -8.607    -0.182 
   1   2   3   2  0.667  2.099  -1.432    753.73     162.851   0.057    19.327     0.409
   2   2   3   2  1.074  2.099  -1.025    934.01     181.285   0.063    -8.607    -0.182
   3   2   3   2  2.099  2.099   0.000   2914.29     320.221   0.112  2327.260    49.247 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.441  0.667   0.774   7216.57     503.906   0.176     0.000     0.000
   2   4   1   2  1.507  0.667   0.840    648.32     151.036   0.053     0.000     0.000 
   1   4   2   2  1.441  1.074   0.367   2344.45     287.213   0.100     0.000     0.000
   2   4   2   2  1.507  1.074   0.433  15114.27     729.252   0.255     0.000     0.000 
   1   4   3   2  1.441  2.099  -0.658   2152.69     275.216   0.096     0.000     0.000
   2   4   3   2  1.507  2.099  -0.592      1.19       6.484   0.002     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.441  1.441   0.000   1202.20     215.709   0.075  2324.625    49.191
   2   4   1   4  1.507  1.441   0.066   9027.89     591.117   0.207    12.155     0.257 
   1   4   2   4  1.441  1.507  -0.066   9027.89     591.117   0.207    12.155     0.257
   2   4   2   4  1.507  1.507   0.000   5427.22     458.320   0.160  2342.055    49.560 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  2.116  1.441   0.675   5556.12     421.306   0.147     0.000     0.000
   2   6   1   4  2.419  1.441   0.978   7402.93     486.310   0.170     0.000     0.000 
   1   6   2   4  2.116  1.507   0.609  15247.45     697.927   0.244     0.000     0.000
   2   6   2   4  2.419  1.507   0.912   3380.18     328.611   0.115     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  2.116  2.116   0.000  17390.66     828.753   0.290  2352.909    49.789
   2   6   1   6  2.419  2.116   0.304     78.72      55.759   0.019    -1.565    -0.033 
   1   6   2   6  2.116  2.419  -0.304     78.72      55.759   0.019    -1.565    -0.033
   2   6   2   6  2.419  2.419   0.000   9847.43     623.633   0.218  2329.301    49.290 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  2.921  2.116   0.805  23410.66     845.254   0.295     0.000     0.000 
   3   8   1   6  3.510  2.116   1.395      8.22      15.842   0.006     0.000     0.000 
   1   8   2   6  2.921  2.419   0.501     33.07      31.768   0.011     0.000     0.000 
   3   8   2   6  3.510  2.419   1.091  13780.89     648.513   0.227     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  2.921  2.921   0.000  18668.93     861.918   0.301  2358.474    49.907 
   3   8   1   8  3.510  2.921   0.589      2.64      10.257   0.004     0.361     0.008 
   1   8   3   8  2.921  3.510  -0.589      2.64      10.257   0.004     0.361     0.008 
   3   8   3   8  3.510  3.510   0.000  11801.38     685.287   0.239  2340.230    49.521 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Hg   80   110  190       
 --------------------------------------------------------------------------------------- 

  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2306.118    48.456
   2   0   1   0  1.566  0.000   1.566      0.00       0.000   0.000    -7.029    -0.148
   3   0   1   0  2.053  0.000   2.053      0.00       0.000   0.000   -11.049    -0.232 
   5   0   1   0  3.102  0.000   3.102      0.00       0.000   0.000    -2.635    -0.055 
   1   0   2   0  0.000  1.566  -1.566      0.00       0.000   0.000    -7.029    -0.148
   2   0   2   0  1.566  1.566   0.000      0.00       0.000   0.000  2327.333    48.902
   3   0   2   0  2.053  1.566   0.487      0.00       0.000   0.000    -9.666    -0.203 
   5   0   2   0  3.102  1.566   1.536      0.00       0.000   0.000    22.322     0.469 
   1   0   3   0  0.000  2.053  -2.053      0.00       0.000   0.000   -11.049    -0.232
   2   0   3   0  1.566  2.053  -0.487      0.00       0.000   0.000    -9.666    -0.203
   3   0   3   0  2.053  2.053   0.000      0.00       0.000   0.000  2341.672    49.203 
   5   0   3   0  3.102  2.053   1.049      0.00       0.000   0.000     2.693     0.057 
   1   0   5   0  0.000  3.102  -3.102      0.00       0.000   0.000    -2.635    -0.055
   2   0   5   0  1.566  3.102  -1.536      0.00       0.000   0.000    22.322     0.469
   3   0   5   0  2.053  3.102  -1.049      0.00       0.000   0.000     2.693     0.057 
   5   0   5   0  3.102  3.102   0.000      0.00       0.000   0.000  2342.515    49.221 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.730  0.000   0.730   3425.52     414.952   0.144     0.000     0.000
   2   2   1   0  1.881  0.000   1.881     65.62      57.433   0.020     0.000     0.000
   3   2   1   0  2.605  0.000   2.605      0.62       5.598   0.002     0.000     0.000 
   1   2   2   0  0.730  1.566  -0.837    582.88     171.168   0.059     0.000     0.000
   2   2   2   0  1.881  1.566   0.314   5784.20     539.208   0.187     0.000     0.000
   3   2   2   0  2.605  1.566   1.039    376.83     137.629   0.048     0.000     0.000 
   1   2   3   0  0.730  2.053  -1.323    515.60     160.987   0.056     0.000     0.000
   2   2   3   0  1.881  2.053  -0.172   2501.03     354.564   0.123     0.000     0.000
   3   2   3   0  2.605  2.053   0.552   6265.90     561.212   0.195     0.000     0.000  
   1   2   5   0  0.730  3.102  -2.372      5.64      16.838   0.006     0.000     0.000
   2   2   5   0  1.881  3.102  -1.221    386.07     139.306   0.048     0.000     0.000
   3   2   5   0  2.605  3.102  -0.497    688.48     186.028   0.065     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.730  0.730   0.000   5000.73     419.470   0.146  2313.248    48.606
   2   2   1   2  1.881  0.730   1.151    921.15     180.032   0.062    -2.744    -0.058
   3   2   1   2  2.605  0.730   1.875    476.59     129.496   0.045   -14.784    -0.311 
   1   2   2   2  0.730  1.881  -1.151    921.15     180.032   0.062    -2.744    -0.058
   2   2   2   2  1.881  1.881   0.000   8833.27     557.500   0.193  2335.362    49.071
   3   2   2   2  2.605  1.881   0.724   2632.83     304.366   0.106   -11.398    -0.240 
   1   2   3   2  0.730  2.605  -1.875    476.59     129.496   0.045   -14.783    -0.311
   2   2   3   2  1.881  2.605  -0.724   2632.83     304.366   0.106   -11.398    -0.240
   3   2   3   2  2.605  2.605   0.000   1312.03     214.860   0.075  2339.895    49.166 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.638  0.730   0.909   6532.03     479.411   0.166     0.000     0.000
   2   4   1   2  2.446  0.730   1.716     19.19      25.984   0.009     0.000     0.000 
   1   4   2   2  1.638  1.881  -0.242    113.24      63.123   0.022     0.000     0.000
   2   4   2   2  2.446  1.881   0.565  12289.80     657.592   0.228     0.000     0.000 
   1   4   3   2  1.638  2.605  -0.967   1129.61     199.365   0.069     0.000     0.000
   2   4   3   2  2.446  2.605  -0.159   1363.67     219.048   0.076     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.638  1.638   0.000   6254.02     491.994   0.171  2319.787    48.743
   2   4   1   4  2.446  1.638   0.808    303.82     108.440   0.038    -0.522    -0.011 
   1   4   2   4  1.638  2.446  -0.808    303.82     108.440   0.038    -0.522    -0.011
   2   4   2   4  2.446  2.446   0.000  12558.70     697.192   0.242  2346.289    49.300 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  2.787  1.638   1.148   8748.34     528.658   0.183     0.000     0.000
   2   6   1   4  3.174  1.638   1.536      2.31       8.599   0.003     0.000     0.000 
   1   6   2   4  2.787  2.446   0.341      3.46      10.510   0.004     0.000     0.000
   2   6   2   4  3.174  2.446   0.728  16875.89     734.252   0.255     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  2.787  2.787   0.000   7758.00     553.531   0.192  2328.798    48.933
   2   6   1   6  3.174  2.787   0.387    252.83      99.926   0.035    -0.587    -0.012 
   1   6   2   6  2.787  3.174  -0.387    252.83      99.926   0.035    -0.587    -0.012
   2   6   2   6  3.174  3.174   0.000  14491.01     756.513   0.263  2354.256    49.468 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   8   1   6  4.062  2.787   1.276   1948.38     243.847   0.085     0.000     0.000
   3   8   1   6  4.094  2.787   1.307   9307.05     532.950   0.185     0.000     0.000 
   2   8   2   6  4.062  3.174   0.888  16890.13     717.954   0.249     0.000     0.000
   3   8   2   6  4.094  3.174   0.920   3158.42     310.467   0.108     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   2   8   2   8  4.062  4.062   0.000  10437.84     644.483   0.224  2358.393    49.555
   3   8   2   8  4.094  4.062   0.031   5169.28     453.546   0.157     6.430     0.135 
   2   8   3   8  4.062  4.094  -0.031   5169.28     453.546   0.157     6.430     0.135
   3   8   3   8  4.094  4.094   0.000   5711.34     476.733   0.165  2344.040    49.253 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Hg   80   112  192       
 --------------------------------------------------------------------------------------- 

  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2314.383    48.292
   2   0   1   0  1.940  0.000   1.940      0.00       0.000   0.000    -8.133    -0.170
   3   0   1   0  2.966  0.000   2.966      0.00       0.000   0.000     8.564     0.179 
   5   0   1   0  3.851  0.000   3.851      0.00       0.000   0.000    -2.268    -0.047 
   1   0   2   0  0.000  1.940  -1.940      0.00       0.000   0.000    -8.133    -0.170
   2   0   2   0  1.940  1.940   0.000      0.00       0.000   0.000  2324.415    48.501
   3   0   2   0  2.966  1.940   1.026      0.00       0.000   0.000     2.759     0.058 
   5   0   2   0  3.851  1.940   1.910      0.00       0.000   0.000    18.027     0.376 
   1   0   3   0  0.000  2.966  -2.966      0.00       0.000   0.000     8.564     0.179
   2   0   3   0  1.940  2.966  -1.026      0.00       0.000   0.000     2.759     0.058
   3   0   3   0  2.966  2.966   0.000      0.00       0.000   0.000  2343.481    48.899 
   5   0   3   0  3.851  2.966   0.885      0.00       0.000   0.000    -1.552    -0.032   
   1   0   5   0  0.000  3.851  -3.851      0.00       0.000   0.000    -2.268    -0.047
   2   0   5   0  1.940  3.851  -1.910      0.00       0.000   0.000    18.027     0.376
   3   0   5   0  2.966  3.851  -0.885      0.00       0.000   0.000    -1.552    -0.032 
   5   0   5   0  3.851  3.851   0.000      0.00       0.000   0.000  2352.216    49.081 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.775  0.000   0.775   3164.77     398.847   0.137     0.000     0.000
   2   2   1   0  2.409  0.000   2.409     58.97      54.446   0.019     0.000     0.000
   3   2   1   0  3.432  0.000   3.432     24.05      34.768   0.012     0.000     0.000 
   1   2   2   0  0.775  1.940  -1.165    617.99     176.249   0.061     0.000     0.000
   2   2   2   0  2.409  1.940   0.469   3651.37     428.413   0.148     0.000     0.000
   3   2   2   0  3.432  1.940   1.492    328.83     128.565   0.044     0.000     0.000 
   1   2   3   0  0.775  2.966  -2.191    200.06     100.279   0.035     0.000     0.000
   2   2   3   0  2.409  2.966  -0.557   1077.03     232.675   0.080     0.000     0.000
   3   2   3   0  3.432  2.966   0.466   6074.33     552.566   0.190     0.000     0.000  
   1   2   5   0  0.775  3.851  -3.076      5.77      17.036   0.006     0.000     0.000
   2   2   5   0  2.409  3.851  -1.441    301.13     123.030   0.042     0.000     0.000
   3   2   5   0  3.432  3.851  -0.418    828.73     204.099   0.070     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.775  0.775   0.000   4342.85     390.905   0.135  2319.747    48.404
   2   2   1   2  2.409  0.775   1.634   1232.61     208.256   0.072    -4.904    -0.102
   3   2   1   2  3.432  0.775   2.657    141.76      70.625   0.024    11.837     0.247 
   1   2   2   2  0.775  2.409  -1.634   1232.61     208.256   0.072    -4.904    -0.102
   2   2   2   2  2.409  2.409   0.000   3228.02     337.017   0.116  2324.930    48.512
   3   2   2   2  3.432  2.409   1.023   2723.92     309.586   0.107     4.635     0.097 
   1   2   3   2  0.775  3.432  -2.657    141.76      70.625   0.024    11.837     0.247
   2   2   3   2  2.409  3.432  -1.023   2723.92     309.586   0.107     4.635     0.097
   3   2   3   2  3.432  3.432   0.000    689.82     155.795   0.054  2348.122    48.996 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.767  0.775   0.992   5757.93     450.108   0.155     0.000     0.000
   2   4   1   2  3.296  0.775   2.521     14.77      22.795   0.008     0.000     0.000 
   1   4   2   2  1.767  2.409  -0.642    225.69      89.113   0.031     0.000     0.000
   2   4   2   2  3.296  2.409   0.886   6943.56     494.282   0.170     0.000     0.000 
   1   4   3   2  1.767  3.432  -1.665    582.43     143.155   0.049     0.000     0.000
   2   4   3   2  3.296  3.432  -0.137   1088.20     195.676   0.067     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.767  1.767   0.000   5221.15     449.535   0.155  2324.031    48.493
   2   4   1   4  3.296  1.767   1.528    398.56     124.202   0.043     2.613     0.055 
   1   4   2   4  1.767  3.296  -1.528    398.56     124.202   0.043     2.612     0.055
   2   4   2   4  3.296  3.296   0.000   7000.33     520.523   0.179  2336.375    48.750 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  3.075  1.767   1.308   7364.39     485.043   0.167     0.000     0.000 
   3   6   1   4  4.287  1.767   2.520      4.33      11.757   0.004     0.000     0.000 
   1   6   2   4  3.075  3.296  -0.220     65.12      45.612   0.016     0.000     0.000 
   3   6   2   4  4.287  3.296   0.991  10969.53     591.978   0.204     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  3.075  3.075   0.000   6123.03     491.757   0.169  2329.234    48.602 
   3   6   1   6  4.287  3.075   1.212    152.52      77.612   0.027     1.118     0.023 
   1   6   3   6  3.075  4.287  -1.212    152.52      77.612   0.027     1.118     0.023 
   3   6   3   6  4.287  4.287   0.000  10494.09     643.783   0.222  2349.292    49.020 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   8   1   6  4.689  3.075   1.613   8924.06     521.869   0.180     0.000     0.000
   3   8   1   6  5.365  3.075   2.289      3.84      10.822   0.004     0.000     0.000  
   2   8   3   6  4.689  4.287   0.402     25.05      27.651   0.010     0.000     0.000
   3   8   3   6  5.365  4.287   1.078  15197.06     681.020   0.235     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   2   8   2   8  4.689  4.689   0.000   7892.34     560.414   0.193  2339.270    48.811
   3   8   2   8  5.365  4.689   0.676     66.51      51.447   0.018    -0.090    -0.002 
   2   8   3   8  4.689  5.365  -0.676     66.51      51.447   0.018    -0.090    -0.002
   3   8   3   8  5.365  5.365   0.000  13104.03     722.119   0.249  2359.697    49.237 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Hg   80   114  194       
 --------------------------------------------------------------------------------------- 
 
   i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2322.754    48.133
   2   0   1   0  2.122  0.000   2.122      0.00       0.000   0.000    -7.504    -0.156
   3   0   1   0  3.768  0.000   3.768      0.00       0.000   0.000    -8.600    -0.178
   4   0   1   0  4.739  0.000   4.739      0.00       0.000   0.000    -1.939    -0.040 
   1   0   2   0  0.000  2.122  -2.122      0.00       0.000   0.000    -7.504    -0.155
   2   0   2   0  2.122  2.122   0.000      0.00       0.000   0.000  2328.968    48.261
   3   0   2   0  3.768  2.122   1.645      0.00       0.000   0.000    -0.938    -0.019
   4   0   2   0  4.739  2.122   2.616      0.00       0.000   0.000    14.602     0.303 
   1   0   3   0  0.000  3.768  -3.768      0.00       0.000   0.000    -8.600    -0.178
   2   0   3   0  2.122  3.768  -1.645      0.00       0.000   0.000    -0.938    -0.019
   3   0   3   0  3.768  3.768   0.000      0.00       0.000   0.000  2341.723    48.526
   4   0   3   0  4.739  3.768   0.971      0.00       0.000   0.000     7.318     0.152 
   1   0   4   0  0.000  4.739  -4.739      0.00       0.000   0.000    -1.939    -0.040
   2   0   4   0  2.122  4.739  -2.616      0.00       0.000   0.000    14.602     0.303
   3   0   4   0  3.768  4.739  -0.971      0.00       0.000   0.000     7.318     0.152
   4   0   4   0  4.739  4.739   0.000      0.00       0.000   0.000  2357.548    48.854 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.810  0.000   0.810   2956.26     385.484   0.132     0.000     0.000
   2   2   1   0  2.602  0.000   2.602     54.47      52.324   0.018     0.000     0.000
   3   2   1   0  4.273  0.000   4.273     51.36      50.811   0.017     0.000     0.000 
   1   2   2   0  0.810  2.122  -1.312    526.43     162.669   0.056     0.000     0.000
   2   2   2   0  2.602  2.122   0.479   3027.37     390.093   0.133     0.000     0.000
   3   2   2   0  4.273  2.122   2.151    290.34     120.807   0.041     0.000     0. 
   1   2   3   0  0.810  3.768  -2.958    150.71      87.038   0.030     0.000     0.000
   2   2   3   0  2.602  3.768  -1.166    493.61     157.517   0.054     0.000     0.000
   3   2   3   0  4.273  3.768   0.506   4492.34     475.194   0.163     0.000     0. 
   1   2   4   0  0.810  4.739  -3.929      9.49      21.838   0.007     0.000     0.000
   2   2   4   0  2.602  4.739  -2.137    175.40      93.896   0.032     0.000     0.000
   3   2   4   0  4.273  4.739  -0.465   1582.94     282.076   0.097     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.810  0.810   0.000   3852.66     368.183   0.126  2327.309    48.227
   2   2   1   2  2.602  0.810   1.792   1341.42     217.253   0.074    -4.755    -0.099
   3   2   1   2  4.273  0.810   3.464     68.79      49.197   0.017   -11.390    -0.236 
   1   2   2   2  0.810  2.602  -1.792   1341.42     217.253   0.074    -4.754    -0.099
   2   2   2   2  2.602  2.602   0.000   2155.17     275.375   0.094  2326.991    48.220
   3   2   2   2  4.273  2.602   1.672   1756.24     248.586   0.085     0.086     0.002 
   1   2   3   2  0.810  4.273  -3.464     68.79      49.197   0.017   -11.390    -0.236
   2   2   3   2  2.602  4.273  -1.672   1756.24     248.586   0.085     0.086     0.002
   3   2   3   2  4.273  4.273   0.000   2531.07     298.426   0.102  2350.166    48.701 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.852  0.810   1.042   5256.21     430.051   0.147     0.000     0.000
   2   4   1   2  3.731  0.810   2.921     14.30      22.432   0.008     0.000     0.000 
   1   4   2   2  1.852  2.602  -0.750    217.11      87.402   0.030     0.000     0.000
   2   4   2   2  3.731  2.602   1.129   5104.50     423.800   0.145     0.000     0.000 
   1   4   3   2  1.852  4.273  -2.422    460.70     127.319   0.044     0.000     0.000
   2   4   3   2  3.731  4.273  -0.542    191.98      82.188   0.028     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.852  1.852   0.000   4611.88     422.493   0.145  2330.689    48.297
   2   4   1   4  3.731  1.852   1.879    520.86     141.985   0.049    -3.203    -0.066 
   1   4   2   4  1.852  3.731  -1.879    520.86     141.985   0.049    -3.203    -0.066
   2   4   2   4  3.731  3.731   0.000   3953.86     391.193   0.134  2331.855    48.321 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  3.244  1.852   1.392   6574.87     458.306   0.157     0.000     0.000
   2   6   1   4  5.124  1.852   3.272      3.05       9.875   0.003     0.000     0.000 
   1   6   2   4  3.244  3.731  -0.487     84.90      52.080   0.018     0.000     0.000
   2   6   2   4  5.124  3.731   1.393   7080.52     475.603   0.163     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  3.244  3.244   0.000   5220.94     454.090   0.155  2334.135    48.368
   2   6   1   6  5.124  3.244   1.880    235.70      96.483   0.033    -2.298    -0.048 
   1   6   2   6  3.244  5.124  -1.880    235.70      96.483   0.033    -2.298    -0.048
   2   6   2   6  5.124  5.124   0.000   5878.78     481.849   0.165  2340.295    48.496 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  5.094  3.244   1.850   7702.19     484.828   0.166     0.000     0.000 
   3   8   1   6  6.676  3.244   3.431      8.77      16.357   0.006     0.000     0.000 
   1   8   2   6  5.094  5.124  -0.030     90.89      52.668   0.018     0.000     0.000 
   3   8   2   6  6.676  5.124   1.551   9451.80     537.078   0.184     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  5.094  5.094   0.000   6580.18     511.711   0.175  2341.603    48.523 
   3   8   1   8  6.676  5.094   1.581     53.91      46.317   0.016    -0.719    -0.015 
   1   8   3   8  5.094  6.676  -1.581     53.91      46.317   0.016    -0.719    -0.015 
   3   8   3   8  6.676  6.676   0.000   8985.31     597.961   0.205  2352.659    48.752  
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Pb   82    98  180       
 ---------------------------------------------------------------------------------------  
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2312.625    50.376
   2   0   1   0  1.203  0.000   1.203      0.00       0.000   0.000    -4.154    -0.090 
   4   0   1   0  2.831  0.000   2.831      0.00       0.000   0.000    -4.417    -0.096
   5   0   1   0  2.948  0.000   2.948      0.00       0.000   0.000     2.400     0.052 
   2   0   2   0  1.203  1.203   0.000      0.00       0.000   0.000  2393.919    52.147 
   4   0   2   0  2.831  1.203   1.628      0.00       0.000   0.000   -26.083    -0.568
   5   0   2   0  2.948  1.203   1.745      0.00       0.000   0.000    -7.364    -0.160 
   4   0   4   0  2.831  2.831   0.000      0.00       0.000   0.000  2419.343    52.701
   5   0   4   0  2.948  2.831   0.117      0.00       0.000   0.000    90.519     1.972 
   5   0   5   0  2.948  2.948   0.000      0.00       0.000   0.000  2540.478    55.340 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  1.328  0.000   1.328    154.90      88.238   0.031     0.000     0.000
   2   2   1   0  2.199  0.000   2.199   1501.25     274.702   0.096     0.000     0.000 
   5   2   1   0  3.151  0.000   3.151      0.07       1.826   0.001     0.000     0.000 
   1   2   2   0  1.328  1.203   0.125  16536.17     911.701   0.320     0.000     0.000
   2   2   2   0  2.199  1.203   0.996    607.76     174.783   0.061     0.000     0.000 
   5   2   2   0  3.151  1.203   1.948    112.20      75.098   0.026     0.000     0.000 
   1   2   3   0  1.328  2.384  -1.056      2.99      12.266   0.004     0.000     0.000
   2   2   3   0  2.199  2.384  -0.185     36.42      42.787   0.015     0.000     0.000 
   5   2   3   0  3.151  2.384   0.767     87.60      66.355   0.023     0.000     0.000 
   1   2   5   0  1.328  2.948  -1.620     35.57      42.286   0.015     0.000     0.000
   2   2   5   0  2.199  2.948  -0.749     29.88      38.754   0.014     0.000     0.000 
   5   2   5   0  3.151  2.948   0.203    141.24      84.258   0.030     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  1.328  1.328   0.000  23586.06     910.986   0.320  2393.281    52.133
   2   2   1   2  2.199  1.328   0.871    659.48     152.330   0.053    18.266     0.398 
   5   2   1   2  3.151  1.328   1.823     94.27      57.594   0.020   -12.789    -0.279 
   2   2   2   2  2.199  2.199   0.000    311.01     104.609   0.037  2326.956    50.689 
   5   2   2   2  3.151  2.199   0.952   1956.06     262.346   0.092     0.454     0.010 
   5   2   5   2  3.151  3.151   0.000   2719.32     309.324   0.109  2425.538    52.836 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.663  1.328   0.335  24409.60     926.754   0.325     0.000     0.000 
   4   4   1   2  3.443  1.328   2.115    178.74      79.303   0.028     0.000     0.000 
   1   4   2   2  1.663  2.199  -0.536    801.56     167.939   0.059     0.000     0.000 
   4   4   2   2  3.443  2.199   1.244   2932.53     321.222   0.113     0.000     0.000 
   1   4   5   2  1.663  3.151  -1.488    235.68      91.063   0.032     0.000     0.000 
   4   4   5   2  3.443  3.151   0.292    924.00     180.310   0.063     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.663  1.663   0.000  23001.73     943.541   0.331  2398.184    52.240 
   4   4   1   4  3.443  1.663   1.780    407.27     125.552   0.044   -20.557    -0.448 
   4   4   4   4  3.443  3.443   0.000      0.45       4.193   0.001  2415.100    52.609 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  2.161  1.663   0.498  28601.69     955.889   0.335     0.000     0.000 
   4   6   1   4  3.929  1.663   2.266      0.28       2.993   0.001     0.000     0.000 
   1   6   4   4  2.161  3.443  -1.283    749.60     154.748   0.054     0.000     0.000 
   4   6   4   4  3.929  3.443   0.486  13376.21     653.700   0.229     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  2.161  2.161   0.000  23730.76     968.106   0.340  2402.619    52.337 
   4   6   1   6  3.929  2.161   1.768      0.88       5.899   0.002     0.892     0.019  
   4   6   4   6  3.929  3.929   0.000  26086.48    1015.021   0.356  2446.393    53.290 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  2.814  2.161   0.653  31520.53     980.792   0.344     0.000     0.000 
   5   8   1   6  4.491  2.161   2.330      0.00       0.297   0.000     0.000     0.000 
   1   8   4   6  2.814  3.929  -1.115      1.64       7.083   0.002     0.000     0.000 
   5   8   4   6  4.491  3.929   0.562  34251.96    1022.405   0.359     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  2.814  2.814   0.000  25437.09    1006.097   0.353  2410.669    52.512 
   5   8   1   8  4.491  2.814   1.677      0.00       0.217   0.000    -0.103    -0.002 
   5   8   5   8  4.491  4.491   0.000  27102.86    1038.517   0.364  2451.741    53.407 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Pb   82   100  182       
 ---------------------------------------------------------------------------------------  
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2325.032    50.275
   2   0   1   0  0.698  0.000   0.698      0.00       0.000   0.000     5.786     0.125 
   4   0   1   0  2.264  0.000   2.264      0.00       0.000   0.000     5.162     0.112
   5   0   1   0  2.491  0.000   2.491      0.00       0.000   0.000    -0.148    -0.003 
   1   0   2   0  0.000  0.698  -0.698      0.00       0.000   0.000     5.786     0.125
   2   0   2   0  0.698  0.698   0.000      0.00       0.000   0.000  2414.030    52.199 
   4   0   2   0  2.264  0.698   1.566      0.00       0.000   0.000   -11.011    -0.238
   5   0   2   0  2.491  0.698   1.793      0.00       0.000   0.000    29.615     0.640  
   1   0   4   0  0.000  2.264  -2.264      0.00       0.000   0.000     5.162     0.112
   2   0   4   0  0.698  2.264  -1.566      0.00       0.000   0.000   -11.011    -0.238 
   4   0   4   0  2.264  2.264   0.000      0.00       0.000   0.000  2374.383    51.342
   5   0   4   0  2.491  2.264   0.227      0.00       0.000   0.000   -13.284    -0.287 
   1   0   5   0  0.000  2.491  -2.491      0.00       0.000   0.000    -0.148    -0.003
   2   0   5   0  0.698  2.491  -1.793      0.00       0.000   0.000    29.615     0.640 
   4   0   5   0  2.264  2.491  -0.227      0.00       0.000   0.000   -13.284    -0.287
   5   0   5   0  2.491  2.491   0.000      0.00       0.000   0.000  2459.904    53.191 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.822  0.000   0.822     63.88      56.667   0.020     0.000     0.000
   2   2   1   0  2.061  0.000   2.061    622.48     176.887   0.062     0.000     0.000 
   4   2   1   0  2.587  0.000   2.587      9.75      22.134   0.008     0.000     0.000 
   1   2   2   0  0.822  0.698   0.124   8524.16     654.577   0.228     0.000     0.000
   2   2   2   0  2.061  0.698   1.362     27.50      37.179   0.013     0.000     0.000 
   4   2   2   0  2.587  0.698   1.889    134.62      82.261   0.029     0.000     0.000  
   1   2   4   0  0.822  2.264  -1.442      1.36       8.274   0.003     0.000     0.000
   2   2   4   0  2.061  2.264  -0.204   1914.28     310.197   0.108     0.000     0.000 
   4   2   4   0  2.587  2.264   0.323    676.90     184.457   0.064     0.000     0.000 
   1   2   5   0  0.822  2.491  -1.669    171.72      92.905   0.032     0.000     0.000
   2   2   5   0  2.061  2.491  -0.431     90.81      67.561   0.024     0.000     0.000 
   4   2   5   0  2.587  2.491   0.096   2351.42     343.796   0.120     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.822  0.822   0.000  27114.67     976.756   0.340  2414.914    52.219
   2   2   1   2  2.061  0.822   1.238    300.68     102.858   0.036   -13.959    -0.302 
   4   2   1   2  2.587  0.822   1.765    417.40     121.188   0.042    23.496     0.508 
   1   2   2   2  0.822  2.061  -1.238    300.70     102.861   0.036   -13.959    -0.302
   2   2   2   2  2.061  2.061   0.000     40.88      37.924   0.013  2345.547    50.719 
   4   2   2   2  2.587  2.061   0.526   5338.58     433.408   0.151    -5.341    -0.115  
   1   2   4   2  0.822  2.587  -1.765    417.39     121.187   0.042    23.496     0.508
   2   2   4   2  2.061  2.587  -0.526   5338.48     433.404   0.151    -5.342    -0.116 
   4   2   4   2  2.587  2.587   0.000   5364.90     434.475   0.151  2439.480    52.750 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.126  0.822   0.304  26765.48     970.446   0.338     0.000     0.000 
   4   4   1   2  2.966  0.822   2.143      0.52       4.269   0.001     0.000     0.000 
   1   4   2   2  1.126  2.061  -0.934    372.70     114.515   0.040     0.000     0.000 
   4   4   2   2  2.966  2.061   0.905   2433.74     292.632   0.102     0.000     0.000  
   1   4   4   2  1.126  2.587  -1.461    584.70     143.433   0.050     0.000     0.000 
   4   4   4   2  2.966  2.587   0.379   8574.43     549.271   0.191     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.126  1.126   0.000  25514.20     993.737   0.346  2417.870    52.282 
   4   4   1   4  2.966  1.126   1.840      0.42       4.032   0.001     0.671     0.014 
   1   4   4   4  1.126  2.966  -1.840      0.42       4.033   0.001     0.671     0.014 
   4   4   4   4  2.966  2.966   0.000  11028.06     653.326   0.228  2410.194    52.117 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  1.590  1.126   0.464  30146.28     981.360   0.342     0.000     0.000 
   4   6   1   4  3.541  1.126   2.414      0.57       4.257   0.001     0.000     0.000 
   1   6   4   4  1.590  2.966  -1.376      0.36       3.382   0.001     0.000     0.000 
   4   6   4   4  3.541  2.966   0.575  18888.10     776.794   0.271     0.000     0.000
   5   6   4   4  3.716  2.966   0.750    432.19     117.504   0.041     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  1.590  1.590   0.000  25953.42    1012.429   0.353  2421.401    52.359 
   4   6   1   6  3.541  1.590   1.950      1.35       7.310   0.003     0.998     0.022 
   1   6   4   6  1.590  3.541  -1.950      1.35       7.310   0.003     0.998     0.022 
   4   6   4   6  3.541  3.541   0.000  22370.78     939.957   0.327  2441.165    52.786 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  2.203  1.590   0.612  33988.82    1018.470   0.355     0.000     0.000 
   4   8   1   6  4.145  1.590   2.555      0.16       2.204   0.001     0.000     0.000 
   1   8   4   6  2.203  3.541  -1.338      2.28       8.335   0.003     0.000     0.000 
   4   8   4   6  4.145  3.541   0.604  30237.87     960.630   0.335     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  2.203  2.203   0.000  26940.49    1035.402   0.361  2425.894    52.456 
   4   8   1   8  4.145  2.203   1.942      0.51       4.500   0.002     0.759     0.016 
   1   8   4   8  2.203  4.145  -1.942      0.51       4.500   0.002     0.759     0.016 
   4   8   4   8  4.145  4.145   0.000  25318.40    1003.747   0.350  2456.554    53.119 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Pb   82   102  184       
 ---------------------------------------------------------------------------------------  
 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    0    1    0     0.000       0.000   0.000  2335.853    50.142
    2    0    1    0     0.000       0.000   0.000    -8.429    -0.181 
    4    0    1    0     0.000       0.000   0.000    -5.952    -0.128
    5    0    1    0     0.000       0.000   0.000    -0.338    -0.007 
    1    0    2    0     0.000       0.000   0.000    -8.429    -0.181
    2    0    2    0     0.000       0.000   0.000  2426.086    52.079 
    4    0    2    0     0.000       0.000   0.000    -4.565    -0.098
    5    0    2    0     0.000       0.000   0.000    31.399     0.674  
    1    0    4    0     0.000       0.000   0.000    -5.952    -0.128
    2    0    4    0     0.000       0.000   0.000    -4.565    -0.098 
    4    0    4    0     0.000       0.000   0.000  2378.453    51.057
    5    0    4    0     0.000       0.000   0.000    -5.628    -0.121 
    1    0    5    0     0.000       0.000   0.000    -0.338    -0.007
    2    0    5    0     0.000       0.000   0.000    31.399     0.674 
    4    0    5    0     0.000       0.000   0.000    -5.628    -0.121
    5    0    5    0     0.000       0.000   0.000  2498.881    53.642 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    2    1    0    53.753      51.980   0.018     0.000     0.000 
    3    2    1    0   713.846     189.425   0.066     0.000     0.000
    4    2    1    0     2.486      11.179   0.004     0.000     0.000 
    1    2    2    0  6472.239     570.377   0.197     0.000     0.000 
    3    2    2    0    15.040      27.495   0.010     0.000     0.000
    4    2    2    0   209.049     102.508   0.035     0.000     0.000  
    1    2    4    0     4.528      15.086   0.005     0.000     0.000 
    3    2    4    0 11174.026     749.445   0.259     0.000     0.000
    4    2    4    0   658.709     181.962   0.063     0.000     0.000 
    1    2    5    0   220.886     105.370   0.036     0.000     0.000 
    3    2    5    0     1.647       9.098   0.003     0.000     0.000
    4    2    5    0  1418.120     266.988   0.092     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    2    1    2 28180.381     995.766   0.344  2427.630    52.112 
    3    2    1    2   130.347      67.723   0.023     8.638     0.185
    4    2    1    2   719.424     159.102   0.055   -30.250    -0.649  
    1    2    3    2   130.358      67.726   0.023     8.638     0.185 
    3    2    3    2  4859.564     413.507   0.143  2370.769    50.892
    4    2    3    2  3288.132     340.141   0.118   -11.258    -0.242 
    1    2    4    2   719.423     159.102   0.055   -30.250    -0.649 
    3    2    4    2  3288.114     340.140   0.118   -11.258    -0.242
    4    2    4    2 40293.320    1190.695   0.412  2495.932    53.579 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    4    1    2 25641.055     949.843   0.328     0.000     0.000 
    4    4    1    2     5.588      14.022   0.005     0.000     0.000 
    1    4    3    2   131.241      67.955   0.024     0.000     0.000 
    4    4    3    2  8071.083     532.905   0.184     0.000     0.000 
    1    4    4    2   645.318     150.685   0.052     0.000     0.000 
    4    4    4    2  4054.545     377.707   0.131     0.000     0.000
    5    4    4    2   317.066     105.623   0.037     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    4    1    4 26463.033    1012.046   0.350  2430.630    52.177 
    4    4    1    4     1.112       6.560   0.002    -3.024    -0.065 
    1    4    4    4     1.111       6.558   0.002    -3.024    -0.065 
    4    4    4    4  9144.503     594.922   0.206  2393.528    51.380 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    6    1    4 31168.334     997.857   0.345     0.000     0.000 
    4    6    1    4     0.484       3.934   0.001     0.000     0.000  
    1    6    4    4     3.108       9.964   0.003     0.000     0.000 
    4    6    4    4 13856.274     665.327   0.230     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    6    1    6 27293.609    1038.240   0.359  2435.533    52.282 
    4    6    1    6     1.156       6.755   0.002    -0.826    -0.018 
    1    6    4    6     1.156       6.757   0.002    -0.826    -0.018 
    4    6    4    6 15724.110     788.044   0.273  2416.572    51.875 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    8    1    6 35842.629    1045.876   0.362     0.000     0.000 
    5    8    1    6     0.002       0.239   0.000     0.000     0.000 
    1    8    4    6     1.696       7.194   0.002     0.000     0.000 
    5    8    4    6 21093.598     802.335   0.277     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    8    1    8 28895.643    1072.315   0.371  2442.395    52.429 
    5    8    1    8     0.019       0.867   0.000    -0.042    -0.001 
    1    8    5    8     0.019       0.867   0.000    -0.042    -0.001 
    5    8    5    8 22190.518     939.701   0.325  2450.082    52.594 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Pb   82   104  186       
 ---------------------------------------------------------------------------------------  
 
   i1   Ji   i2   Jf  B(E2:J_i->J_f)  Q(t)     m(E0)     rho(E0)
                        e^2 fm^4     e fm^2   e fm^2        e
    1    0    1    0     0.000       0.000  2346.878    50.017
    2    0    1    0     0.000       0.000     7.335     0.156
    3    0    1    0     0.000       0.000     9.040     0.193
    4    0    1    0     0.000       0.000    -0.087    -0.002
    5    0    1    0     0.000       0.000    -0.908    -0.019 
    1    0    2    0     0.000       0.000     7.335     0.156
    2    0    2    0     0.000       0.000  2429.284    51.773
    3    0    2    0     0.000       0.000    -2.228    -0.047
    4    0    2    0     0.000       0.000    29.108     0.620
    5    0    2    0     0.000       0.000    14.418     0.307 
    1    0    3    0     0.000       0.000     9.039     0.193
    2    0    3    0     0.000       0.000    -2.228    -0.047
    3    0    3    0     0.000       0.000  2384.596    50.821
    4    0    3    0     0.000       0.000    -0.470    -0.010
    5    0    3    0     0.000       0.000     4.361     0.093 
    1    0    4    0     0.000       0.000    -0.087    -0.002
    2    0    4    0     0.000       0.000    29.108     0.620
    3    0    4    0     0.000       0.000    -0.470    -0.010
    4    0    4    0     0.000       0.000  2519.423    53.694
    5    0    4    0     0.000       0.000   -64.856    -1.382 
    1    0    5    0     0.000       0.000    -0.908    -0.019
    2    0    5    0     0.000       0.000    14.418     0.307
    3    0    5    0     0.000       0.000     4.361     0.093
    4    0    5    0     0.000       0.000   -64.856    -1.382
    5    0    5    0     0.000       0.000  2534.584    54.018 
   i1   Ji   i2   Jf  B(E2:J_i->J_f)  Q(t)     m(E0)     rho(E0)
                        e^2 fm^4     e fm^2   e fm^2        e
    1    2    1    0    78.974      63.005     0.000     0.000
    2    2    1    0   470.074     153.716     0.000     0.000
    3    2    1    0    47.664      48.948     0.000     0.000 
    1    2    2    0  5111.838     506.901     0.000     0.000
    2    2    2    0    30.829      39.366     0.000     0.000
    3    2    2    0  1459.821     270.885     0.000     0.000 
    1    2    3    0     2.618      11.473     0.000     0.000
    2    2    3    0  3816.587     437.998     0.000     0.000
    3    2    3    0    33.204      40.854     0.000     0.000 
    1    2    4    0  1406.665     265.907     0.000     0.000
    2    2    4    0     0.364       4.277     0.000     0.000
    3    2    4    0    44.379      47.230     0.000     0.000 
    1    2    5    0   114.587      75.893     0.000     0.000
    2    2    5    0     4.299      14.699     0.000     0.000
    3    2    5    0   107.507      73.511     0.000     0.000  
   i1   Ji   i2   Jf  B(E2:J_i->J_f)  Q(t)     m(E0)     rho(E0)
                        e^2 fm^4     e fm^2   e fm^2        e
    1    2    1    2 25820.002     953.152  2430.899    51.808
    2    2    1    2   134.327      68.749    -4.539    -0.097
    3    2    1    2   725.877     159.814    29.890     0.637 
    1    2    2    2   134.483      68.789    -4.539    -0.097
    2    2    2    2  8781.821     555.874  2383.520    50.798
    3    2    2    2   287.563     100.589    -2.929    -0.062 
    1    2    3    2   725.880     159.815    29.890     0.637
    2    2    3    2   287.747     100.621    -2.929    -0.062
    3    2    3    2 53093.395    1366.798  2518.666    53.678  
   i1   Ji   i2   Jf  B(E2:J_i->J_f)  Q(t)     m(E0)     rho(E0)
                        e^2 fm^4     e fm^2   e fm^2        e
    1    4    1    2 25724.855     951.394     0.000     0.000
    2    4    1    2     0.131       2.147     0.000     0.000 
    1    4    2    2    69.524      49.460     0.000     0.000
    2    4    2    2  9618.688     581.757     0.000     0.000 
    1    4    3    2  1106.545     197.319     0.000     0.000
    2    4    3    2     0.493       4.166     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f)  Q(t)     m(E0)     rho(E0)
                        e^2 fm^4     e fm^2   e fm^2        e
    1    4    1    4 24805.023     979.829  2435.438    51.905
    2    4    1    4    16.107      24.968    -2.363    -0.050 
    1    4    2    4    16.149      25.001    -2.363    -0.050
    2    4    2    4  9931.445     619.993  2390.718    50.952 
   i1   Ji   i2   Jf  B(E2:J_i->J_f)  Q(t)     m(E0)     rho(E0)
                        e^2 fm^4     e fm^2   e fm^2        e
    1    6    1    4 30129.133     981.081     0.000     0.000 
    3    6    1    4     0.094       1.736     0.000     0.000 
    1    6    2    4    18.947      24.602     0.000     0.000 
    3    6    2    4 12903.193     642.037     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f)  Q(t)     m(E0)     rho(E0)
                        e^2 fm^4     e fm^2   e fm^2        e
    1    6    1    6 26051.266    1014.336  2441.914    52.043 
    3    6    1    6     0.290       3.385     0.020     0.000  
    1    6    3    6     0.291       3.391     0.020     0.000 
    3    6    3    6 11275.057     667.308  2398.750    51.123 
   i1   Ji   i2   Jf  B(E2:J_i->J_f)  Q(t)     m(E0)     rho(E0)
                        e^2 fm^4     e fm^2   e fm^2        e
    1    8    1    6 33888.949    1016.973     0.000     0.000 
    4    8    1    6     0.008       0.484     0.000     0.000 
    1    8    3    6     0.003       0.291     0.000     0.000 
    4    8    3    6 15371.744     684.923     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f)  Q(t)     m(E0)     rho(E0)
                        e^2 fm^4     e fm^2   e fm^2        e
    1    8    1    8 29968.932    1092.048  2457.113    52.367 
    4    8    1    8     0.012       0.702     0.029     0.001 
    1    8    4    8     0.013       0.725     0.029     0.001 
    4    8    4    8 13830.264     741.859  2414.671    51.462  
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Pb   82   106  188       
 ---------------------------------------------------------------------------------------  
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2358.796    49.914
   2   0   1   0  0.854  0.000   0.854      0.00       0.000   0.000     0.952     0.020
   3   0   1   0  0.871  0.000   0.871      0.00       0.000   0.000    13.796     0.292 
   1   0   2   0  0.000  0.854  -0.854      0.00       0.000   0.000     0.952     0.020
   2   0   2   0  0.854  0.854   0.000      0.00       0.000   0.000  2425.761    51.331
   3   0   2   0  0.871  0.854   0.017      0.00       0.000   0.000     9.496     0.201 
   1   0   3   0  0.000  0.871  -0.871      0.00       0.000   0.000    13.796     0.292
   2   0   3   0  0.854  0.871  -0.017      0.00       0.000   0.000     9.496     0.201
   3   0   3   0  0.871  0.871   0.000      0.00       0.000   0.000  2395.015    50.680 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.928  0.000   0.928   1073.55     232.298   0.079     0.000     0.000
   2   2   1   0  1.009  0.000   1.009     14.27      26.779   0.009     0.000     0.000 
   4   2   1   0  2.340  0.000   2.340    172.28      93.059   0.032     0.000     0.000 
   1   2   2   0  0.928  0.854   0.074      7.68      19.643   0.007     0.000     0.000
   2   2   2   0  1.009  0.854   0.156   6838.21     586.282   0.200     0.000     0.000 
   4   2   2   0  2.340  0.854   1.487      0.25       3.516   0.001     0.000     0.000 
   1   2   3   0  0.928  0.871   0.057   5579.51     529.582   0.181     0.000     0.000
   2   2   3   0  1.009  0.871   0.138     11.53      24.073   0.008     0.000     0.000 
   4   2   3   0  2.340  0.871   1.469    694.35     186.821   0.064     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.928  0.928   0.000   4272.63     387.732   0.132  2397.574    50.735
   2   2   1   2  1.009  0.928   0.082   6928.71     493.753   0.168   -10.535    -0.223 
   4   2   1   2  2.340  0.928   1.413    304.69     103.541   0.035   -13.442    -0.284 
   1   2   2   2  0.928  1.009  -0.082   6928.81     493.757   0.168   -10.535    -0.223
   2   2   2   2  1.009  1.009   0.000  13352.94     685.445   0.234  2425.840    51.333 
   4   2   2   2  2.340  1.009   1.331    304.03     103.428   0.035     0.022     0.000  
   1   2   4   2  0.928  2.340  -1.413    304.65     103.534   0.035   -13.442    -0.284
   2   2   4   2  1.009  2.340  -1.331    304.04     103.431   0.035     0.022     0.000 
   4   2   4   2  2.340  2.340   0.000  10825.13     617.164   0.210  2475.050    52.374 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.354  0.928   0.427   3374.14     344.561   0.117     0.000     0.000
   2   4   1   2  1.529  0.928   0.602   8092.93     533.626   0.182     0.000     0.000 
   1   4   2   2  1.354  1.009   0.345  18482.63     806.428   0.275     0.000     0.000
   2   4   2   2  1.529  1.009   0.520   2248.09     281.249   0.096     0.000     0.000  
   1   4   4   2  1.354  2.340  -0.986    180.69      79.736   0.027     0.000     0.000
   2   4   4   2  1.529  2.340  -0.811    547.02     138.735   0.047     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.354  1.354   0.000  20603.10     892.990   0.304  2432.495    51.474
   2   4   1   4  1.529  1.354   0.175    260.87     100.482   0.034    -2.846    -0.060 
   1   4   2   4  1.354  1.529  -0.175    260.88     100.485   0.034    -2.846    -0.060
   2   4   2   4  1.529  1.529   0.000   9786.18     615.442   0.210  2399.629    50.778 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  1.894  1.354   0.539  25518.85     902.905   0.308     0.000     0.000
   2   6   1   4  2.354  1.354   1.000     23.03      27.124   0.009     0.000     0.000 
   1   6   2   4  1.894  1.529   0.364     99.49      56.378   0.019     0.000     0.000
   2   6   2   4  2.354  1.529   0.825  12671.58     636.249   0.217     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  1.894  1.894   0.000  21741.28     926.637   0.316  2437.542    51.580
   2   6   1   6  2.354  1.894   0.460     10.75      20.602   0.007     0.831     0.018 
   1   6   2   6  1.894  2.354  -0.460     10.75      20.604   0.007     0.831     0.018
   2   6   2   6  2.354  2.354   0.000  10620.88     647.661   0.221  2404.189    50.875 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  2.586  1.894   0.693  28423.07     931.356   0.318     0.000     0.000 
   3   8   1   6  3.394  1.894   1.500      0.38       3.410   0.001     0.000     0.000 
   1   8   2   6  2.586  2.354   0.232      5.58      13.049   0.004     0.000     0.000 
   3   8   2   6  3.394  2.354   1.040  14502.17     665.268   0.227     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  2.586  2.586   0.000  24616.31     989.732   0.337  2449.828    51.840 
   3   8   1   8  3.394  2.586   0.807      2.98      10.891   0.004     1.053     0.022 
   1   8   3   8  2.586  3.394  -0.807      2.98      10.892   0.004     1.053     0.022 
   3   8   3   8  3.394  3.394   0.000  11286.01     670.157   0.228  2411.018    51.019  
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Pb   82   108  190       
 ---------------------------------------------------------------------------------------  
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2367.816    49.753
   2   0   1   0  0.872  0.000   0.872      0.00       0.000   0.000   -11.643    -0.245
   3   0   1   0  1.563  0.000   1.563      0.00       0.000   0.000     3.850     0.081 
   5   0   1   0  3.013  0.000   3.013      0.00       0.000   0.000     0.145     0.003 
   1   0   2   0  0.000  0.872  -0.872      0.00       0.000   0.000   -11.643    -0.245
   2   0   2   0  0.872  0.872   0.000      0.00       0.000   0.000  2400.277    50.435
   3   0   2   0  1.563  0.872   0.691      0.00       0.000   0.000     1.792     0.038 
   5   0   2   0  3.013  0.872   2.141      0.00       0.000   0.000    19.081     0.401 
   1   0   3   0  0.000  1.563  -1.563      0.00       0.000   0.000     3.850     0.081
   2   0   3   0  0.872  1.563  -0.691      0.00       0.000   0.000     1.792     0.038
   3   0   3   0  1.563  1.563   0.000      0.00       0.000   0.000  2430.142    51.062 
   5   0   3   0  3.013  1.563   1.451      0.00       0.000   0.000    -9.681    -0.203 
   1   0   5   0  0.000  3.013  -3.013      0.00       0.000   0.000     0.145     0.003
   2   0   5   0  0.872  3.013  -2.141      0.00       0.000   0.000    19.082     0.401
   3   0   5   0  1.563  3.013  -1.451      0.00       0.000   0.000    -9.681    -0.203 
   5   0   5   0  3.013  3.013   0.000      0.00       0.000   0.000  2422.817    50.908 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.957  0.000   0.957    672.63     183.875   0.062     0.000     0.000
   2   2   1   0  1.696  0.000   1.696     83.95      64.960   0.022     0.000     0.000
   3   2   1   0  2.310  0.000   2.310    347.63     132.189   0.045     0.000     0.000 
   1   2   2   0  0.957  0.872   0.085   3391.45     412.884   0.140     0.000     0.000
   2   2   2   0  1.696  0.872   0.824     87.38      66.274   0.022     0.000     0.000
   3   2   2   0  2.310  0.872   1.438    409.97     143.552   0.049     0.000     0.000 
   1   2   3   0  0.957  1.563  -0.606      8.35      20.486   0.007     0.000     0.000
   2   2   3   0  1.696  1.563   0.134   6857.71     587.117   0.199     0.000     0.000
   3   2   3   0  2.310  1.563   0.747    427.18     146.534   0.050     0.000     0.000 
   1   2   5   0  0.957  3.013  -2.057      0.20       3.167   0.001     0.000     0.000
   2   2   5   0  1.696  3.013  -1.317     19.01      30.912   0.010     0.000     0.000
   3   2   5   0  2.310  3.013  -0.703   1501.64     274.737   0.093     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.957  0.957   0.000   8977.12     562.021   0.190  2401.509    50.461
   2   2   1   2  1.696  0.957   0.740    332.91     108.229   0.037     2.015     0.042
   3   2   1   2  2.310  0.957   1.354    532.78     136.918   0.046    14.257     0.300 
   1   2   2   2  0.957  1.696  -0.740    332.91     108.230   0.037     2.015     0.042
   2   2   2   2  1.696  1.696   0.000  16498.54     761.915   0.258  2427.179    51.000
   3   2   2   2  2.310  1.696   0.614   1520.56     231.305   0.078   -17.568    -0.369 
   1   2   3   2  0.957  2.310  -1.354    532.71     136.909   0.046    14.257     0.300
   2   2   3   2  1.696  2.310  -0.614   1520.63     231.311   0.078   -17.568    -0.369
   3   2   3   2  2.310  2.310   0.000      0.05       1.385   0.000  2386.309    50.141 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.569  0.957   0.612   9636.93     582.309   0.197     0.000     0.000
   2   4   1   2  2.118  0.957   1.161     11.06      19.731   0.007     0.000     0.000 
   1   4   2   2  1.569  1.696  -0.127     58.34      45.308   0.015     0.000     0.000
   2   4   2   2  2.118  1.696   0.422  17708.05     789.350   0.267     0.000     0.000 
   1   4   3   2  1.569  2.310  -0.741    810.19     168.841   0.057     0.000     0.000
   2   4   3   2  2.118  2.310  -0.192   1323.17     215.770   0.073     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.569  1.569   0.000   9525.12     607.177   0.206  2406.681    50.569
   2   4   1   4  2.118  1.569   0.549     61.12      48.636   0.016    -0.064    -0.001 
   1   4   2   4  1.569  2.118  -0.549     61.12      48.637   0.016    -0.063    -0.001
   2   4   2   4  2.118  2.118   0.000  18183.00     838.905   0.284  2434.898    51.162 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  2.422  1.569   0.853  12134.27     622.613   0.211     0.000     0.000 
   5   6   1   4  4.440  1.569   2.871     33.02      32.480   0.011     0.000     0.000 
   1   6   2   4  2.422  2.118   0.304      0.00       0.213   0.000     0.000     0.000 
   5   6   2   4  4.440  2.118   2.322      8.76      16.730   0.006     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  2.422  2.422   0.000  10125.73     632.383   0.214  2411.255    50.665 
   5   6   1   6  4.440  2.422   2.018    300.17     108.882   0.037    19.879     0.418 
   1   6   5   6  2.422  4.440  -2.018    300.16     108.879   0.037    19.879     0.418 
   5   6   5   6  4.440  4.440   0.000  10040.29     629.710   0.213  2460.773    51.706 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   8   1   6  3.479  2.422   1.057   1544.32     217.094   0.073     0.000     0.000
   3   8   1   6  3.494  2.422   1.072  12404.33     615.272   0.208     0.000     0.000 
   2   8   5   6  3.479  4.440  -0.961    456.86     118.078   0.040     0.000     0.000
   3   8   5   6  3.494  4.440  -0.946    998.34     174.550   0.059     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   2   8   2   8  3.479  3.479   0.000  15032.64     773.435   0.262  2444.497    51.364
   3   8   2   8  3.494  3.479   0.016   5010.32     446.518   0.151     8.754     0.184 
   2   8   3   8  3.479  3.494  -0.016   5010.31     446.517   0.151     8.754     0.184
   3   8   3   8  3.494  3.494   0.000   6912.15     524.460   0.178  2419.914    50.847 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Pb   82   110  192       
 ---------------------------------------------------------------------------------------  
 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    0    1    0     0.000       0.000   0.000  2376.607    49.590
    2    0    1    0     0.000       0.000   0.000   -12.697    -0.265 
    4    0    1    0     0.000       0.000   0.000     3.782     0.079
    5    0    1    0     0.000       0.000   0.000    -0.998    -0.021 
    1    0    2    0     0.000       0.000   0.000   -12.697    -0.265
    2    0    2    0     0.000       0.000   0.000  2403.251    50.146 
    4    0    2    0     0.000       0.000   0.000     3.513     0.073
    5    0    2    0     0.000       0.000   0.000    17.008     0.355  
    1    0    4    0     0.000       0.000   0.000     3.782     0.079
    2    0    4    0     0.000       0.000   0.000     3.513     0.073 
    4    0    4    0     0.000       0.000   0.000  2416.433    50.421
    5    0    4    0     0.000       0.000   0.000    -4.051    -0.085 
    1    0    5    0     0.000       0.000   0.000    -0.998    -0.021
    2    0    5    0     0.000       0.000   0.000    17.008     0.355 
    4    0    5    0     0.000       0.000   0.000    -4.051    -0.085
    5    0    5    0     0.000       0.000   0.000  2431.683    50.739 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    2    1    0  1314.736     257.072   0.086     0.000     0.000
    2    2    1    0   203.659     101.178   0.034     0.000     0.000 
    4    2    1    0     2.473      11.150   0.004     0.000     0.000 
    1    2    2    0  4537.925     477.599   0.161     0.000     0.000
    2    2    2    0  1006.998     224.983   0.076     0.000     0.000 
    4    2    2    0   146.556      85.830   0.029     0.000     0.000  
    1    2    4    0     0.030       1.238   0.000     0.000     0.000
    2    2    4    0  1484.382     273.154   0.092     0.000     0.000 
    4    2    4    0  6010.880     549.672   0.185     0.000     0.000 
    1    2    5    0    54.532      52.355   0.018     0.000     0.000
    2    2    5    0   509.495     160.031   0.054     0.000     0.000 
    4    2    5    0  1165.389     242.031   0.081     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    2    1    2  7754.989     522.366   0.176  2404.443    50.171
    2    2    1    2   916.111     179.539   0.060   -11.474    -0.239 
    4    2    1    2     7.213      15.931   0.005     7.563     0.158 
    1    2    2    2   916.111     179.539   0.060   -11.474    -0.239
    2    2    2    2   232.643      90.475   0.030  2387.075    49.808 
    4    2    2    2  2671.248     306.578   0.103    10.893     0.227  
    1    2    4    2     7.213      15.931   0.005     7.563     0.158
    2    2    4    2  2671.248     306.578   0.103    10.893     0.227 
    4    2    4    2  6993.524     496.057   0.167  2417.506    50.443 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    4    1    2  8624.732     550.880   0.185     0.000     0.000 
    3    4    1    2     2.846      10.007   0.003     0.000     0.000 
    1    4    2    2   779.874     165.652   0.056     0.000     0.000 
    3    4    2    2  3090.262     329.748   0.111     0.000     0.000  
    1    4    4    2   156.994      74.323   0.025     0.000     0.000 
    3    4    4    2  8916.086     560.107   0.188     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    4    1    4  8477.591     572.818   0.193  2409.522    50.277 
    3    4    1    4    83.037      56.691   0.019    -2.655    -0.055 
    1    4    3    4    83.037      56.691   0.019    -2.655    -0.055 
    3    4    3    4 11010.434     652.804   0.219  2420.126    50.498 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    6    1    4 10798.366     587.341   0.197     0.000     0.000 
    3    6    1    4     0.081       1.608   0.001     0.000     0.000  
    1    6    3    4    44.005      37.494   0.013     0.000     0.000 
    3    6    3    4 15336.713     699.967   0.235     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    6    1    6  9059.385     598.159   0.201  2413.618    50.362 
    3    6    1    6    14.644      24.049   0.008    -0.841    -0.018 
    1    6    3    6    14.644      24.049   0.008    -0.841    -0.018 
    3    6    3    6 14896.516     767.025   0.258  2434.018    50.788 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e 
    2    8    1    6 12462.747     616.719   0.207     0.000     0.000 
    5    8    1    6     4.342      11.511   0.004     0.000     0.000 
    2    8    3    6     5.153      12.540   0.004     0.000     0.000 
    5    8    3    6     2.926       9.450   0.003     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e  
    2    8    2    8  9689.662     620.955   0.209  2417.971    50.453 
    5    8    2    8   264.328     102.560   0.034    18.213     0.380 
    2    8    5    8   264.328     102.560   0.034    18.213     0.380 
    5    8    5    8 16849.287     818.836   0.275  2460.223    51.335 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Pb   82   112  194       
 ---------------------------------------------------------------------------------------   
   
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    0    1    0     0.000       0.000   0.000  2383.950    49.401
    2    0    1    0     0.000       0.000   0.000    -9.771    -0.202 
    4    0    1    0     0.000       0.000   0.000    -4.594    -0.095
    5    0    1    0     0.000       0.000   0.000    -0.176    -0.004 
    1    0    2    0     0.000       0.000   0.000    -9.771    -0.202
    2    0    2    0     0.000       0.000   0.000  2411.397    49.969 
    4    0    2    0     0.000       0.000   0.000    -4.337    -0.090
    5    0    2    0     0.000       0.000   0.000   -15.199    -0.315  
    1    0    4    0     0.000       0.000   0.000    -4.594    -0.095
    2    0    4    0     0.000       0.000   0.000    -4.337    -0.090 
    4    0    4    0     0.000       0.000   0.000  2417.301    50.092
    5    0    4    0     0.000       0.000   0.000    -4.664    -0.097 
    1    0    5    0     0.000       0.000   0.000    -0.176    -0.004
    2    0    5    0     0.000       0.000   0.000   -15.199    -0.315 
    4    0    5    0     0.000       0.000   0.000    -4.664    -0.097
    5    0    5    0     0.000       0.000   0.000  2422.959    50.209 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    2    1    0   824.676     203.599   0.068     0.000     0.000
    2    2    1    0   266.966     115.841   0.039     0.000     0.000 
    4    2    1    0     0.358       4.244   0.001     0.000     0.000 
    1    2    2    0  2758.010     372.334   0.124     0.000     0.000
    2    2    2    0   966.802     220.447   0.074     0.000     0.000 
    4    2    2    0    37.056      43.158   0.014     0.000     0.000  
    1    2    4    0    13.942      26.473   0.009     0.000     0.000
    2    2    4    0   780.842     198.115   0.066     0.000     0.000 
    4    2    4    0  4883.704     495.461   0.165     0.000     0.000 
    1    2    5    0    21.744      33.060   0.011     0.000     0.000
    2    2    5    0   136.434      82.813   0.028     0.000     0.000 
    4    2    5    0  1477.582     272.528   0.091     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    2    1    2  5895.978     455.472   0.152  2408.324    49.906
    2    2    1    2  1461.222     226.747   0.076   -12.905    -0.267 
    4    2    1    2    30.858      32.951   0.011    -7.546    -0.156 
    1    2    2    2  1461.173     226.743   0.076   -12.905    -0.267
    2    2    2    2     0.462       4.030   0.001  2394.405    49.617 
    4    2    2    2  2116.758     272.910   0.091    -4.280    -0.089  
    1    2    4    2    30.991      33.022   0.011    -7.546    -0.156
    2    2    4    2  2118.441     273.019   0.091    -4.280    -0.089 
    4    2    4    2  4317.783     389.775   0.130  2418.163    50.110 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    4    1    2  7473.729     512.805   0.171     0.000     0.000 
    3    4    1    2    14.943      22.930   0.008     0.000     0.000 
    1    4    2    2  1353.864     218.259   0.073     0.000     0.000 
    3    4    2    2  2645.710     305.109   0.102     0.000     0.000 
    1    4    4    2   175.575      78.599   0.026     0.000     0.000 
    3    4    4    2  4064.876     378.188   0.126     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    4    1    4  7583.162     541.758   0.181  2415.174    50.048 
    3    4    1    4   256.184      99.576   0.033     5.856     0.121 
    1    4    3    4   256.280      99.595   0.033     5.856     0.121 
    3    4    3    4  3889.929     388.017   0.130  2410.630    49.954 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    6    1    4  9763.366     558.485   0.186     0.000     0.000 
    3    6    1    4     0.334       3.267   0.001     0.000     0.000 
    1    6    3    4   215.626      82.997   0.028     0.000     0.000 
    3    6    3    4  8558.716     522.897   0.175     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e
    1    6    1    6  8052.977     563.956   0.188  2418.398    50.115 
    3    6    1    6    37.065      38.260   0.013     1.487     0.031 
    1    6    3    6    37.144      38.301   0.013     1.487     0.031 
    3    6    3    6 11498.977     673.902   0.225  2432.689    50.411 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e 
    2    8    1    6 11012.358     579.723   0.194     0.000     0.000
    3    8    1    6     0.063       1.389   0.000     0.000     0.000  
    2    8    3    6    15.932      22.050   0.007     0.000     0.000
    3    8    3    6 14998.588     676.559   0.226     0.000     0.000 
   i1   Ji   i2   Jf  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                        e^2 fm^4     e fm^2           e fm^2       e 
    2    8    2    8  8458.970     580.183   0.194  2421.572    50.180
    3    8    2    8     9.190      19.124   0.006    -0.585    -0.012 
    2    8    3    8     9.280      19.217   0.006    -0.585    -0.012
    3    8    3    8 18909.807     867.460   0.290  2467.442    51.131 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   102  186       
 ---------------------------------------------------------------------------------------
 comments: energies should be normalized to 0^+_2 state
 namely, Ei = E_i - 0.401 (MeV) and Ef = E_f - 0.401 (MeV) 
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   2   0   2   0  0.401  0.401   0.000      0.00       0.000   0.000  2514.127    53.582
   3   0   2   0  1.102  0.401   0.701      0.00       0.000   0.000   -16.770    -0.357
   4   0   2   0  1.545  0.401   1.145      0.00       0.000   0.000     2.044     0.044 
   6   0   2   0  2.107  0.401   1.707      0.00       0.000   0.000    -0.949    -0.020  
   2   0   3   0  0.401  1.102  -0.701      0.00       0.000   0.000   -16.770    -0.357
   3   0   3   0  1.102  1.102   0.000      0.00       0.000   0.000  2430.520    51.800
   4   0   3   0  1.545  1.102   0.444      0.00       0.000   0.000    -2.620    -0.056 
   6   0   3   0  2.107  1.102   1.005      0.00       0.000   0.000    11.515     0.245  
   2   0   4   0  0.401  1.545  -1.145      0.00       0.000   0.000     2.044     0.044
   3   0   4   0  1.102  1.545  -0.444      0.00       0.000   0.000    -2.620    -0.056
   4   0   4   0  1.545  1.545   0.000      0.00       0.000   0.000  3105.927    66.194 
   6   0   4   0  2.107  1.545   0.562      0.00       0.000   0.000     3.380     0.072   
   2   0   6   0  0.401  2.107  -1.707      0.00       0.000   0.000    -0.949    -0.020
   3   0   6   0  1.102  2.107  -1.005      0.00       0.000   0.000    11.515     0.245
   4   0   6   0  1.545  2.107  -0.562      0.00       0.000   0.000     3.380     0.072 
   6   0   6   0  2.107  2.107   0.000      0.00       0.000   0.000  2477.797    52.807 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e   
   2   2   2   0  0.528  0.401   0.128  21975.78    1051.011   0.352     0.000     0.000 
   4   2   2   0  1.848  0.401   1.448    549.08     166.131   0.056     0.000     0.000
   5   2   2   0  2.142  0.401   1.742     12.71      25.274   0.008     0.000     0.000 
   2   2   3   0  0.528  1.102  -0.573    399.10     141.636   0.047     0.000     0.000 
   4   2   3   0  1.848  1.102   0.747   1652.23     288.184   0.097     0.000     0.000
   5   2   3   0  2.142  1.102   1.041   1111.15     236.331   0.079     0.000     0.000 
   2   2   4   0  0.528  1.545  -1.017      3.71      13.662   0.005     0.000     0.000 
   4   2   4   0  1.848  1.545   0.303    223.78     106.059   0.036     0.000     0.000
   5   2   4   0  2.142  1.545   0.597      2.98      12.245   0.004     0.000     0.000  
   2   2   6   0  0.528  2.107  -1.579      0.18       2.980   0.001     0.000     0.000 
   4   2   6   0  1.848  2.107  -0.259    678.04     184.613   0.062     0.000     0.000
   5   2   6   0  2.142  2.107   0.035   6199.23     558.218   0.187     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   2   2   2   2  0.528  0.528   0.000  31963.60    1060.503   0.355  2516.956    53.642 
   4   2   2   2  1.848  0.528   1.320   1131.89     199.566   0.067   -37.451    -0.798
   5   2   2   2  2.142  0.528   1.614      1.25       6.640   0.002     3.923     0.084  
   2   2   4   2  0.528  1.848  -1.320   1131.89     199.566   0.067   -37.451    -0.798 
   4   2   4   2  1.848  1.848   0.000  43900.57    1242.851   0.417  2566.367    54.695
   5   2   4   2  2.142  1.848   0.294   2734.61     310.193   0.104   -27.988    -0.596  
   2   2   5   2  0.528  2.142  -1.614      1.25       6.640   0.002     3.923     0.084 
   4   2   5   2  1.848  2.142  -0.294   2734.61     310.193   0.104   -27.988    -0.596
   5   2   5   2  2.142  2.142   0.000   7680.30     519.844   0.174  2474.062    52.728 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e   
   2   4   2   2  0.809  0.528   0.280  32548.86    1070.168   0.359     0.000     0.000 
   5   4   2   2  2.646  0.528   2.118      0.00       0.055   0.000     0.000     0.000  
   2   4   4   2  0.809  1.848  -1.040   1809.23     252.308   0.085     0.000     0.000 
   5   4   4   2  2.646  1.848   0.798     49.17      41.594   0.014     0.000     0.000 
   2   4   5   2  0.809  2.142  -1.334     10.44      19.169   0.006     0.000     0.000 
   5   4   5   2  2.646  2.142   0.504  13051.11     677.654   0.227     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   4   2   4  0.809  0.809   0.000  30198.63    1081.120   0.362  2520.819    53.724 
   5   4   2   4  2.646  0.809   1.838      0.50       4.407   0.001     0.008     0.000 
   2   4   5   4  0.809  2.646  -1.838      0.50       4.407   0.001     0.008     0.000 
   5   4   5   4  2.646  2.646   0.000  13906.17     733.642   0.246  2483.403    52.927 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   6   2   4  1.234  0.809   0.425  37512.98    1094.719   0.367     0.000     0.000 
   6   6   2   4  3.291  0.809   2.483      0.03       1.004   0.000     0.000     0.000 
   2   6   5   4  1.234  2.646  -1.412      0.05       1.204   0.000     0.000     0.000 
   6   6   5   4  3.291  2.646   0.645  18315.58     764.931   0.256     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   6   2   6  1.234  1.234   0.000  31288.59    1111.630   0.373  2526.759    53.851 
   6   6   2   6  3.291  1.234   2.058      0.18       2.651   0.001    -0.170    -0.004 
   2   6   6   6  1.234  3.291  -2.058      0.18       2.651   0.001    -0.170    -0.004 
   6   6   6   6  3.291  3.291   0.000  16904.89     817.097   0.274  2499.678    53.274 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   8   2   6  1.791  1.234   0.557  41766.59    1129.002   0.378     0.000     0.000 
   4   8   2   6  2.896  1.234   1.662    236.46      84.949   0.028     0.000     0.000 
   2   8   6   6  1.791  3.291  -1.500      0.08       1.515   0.001     0.000     0.000 
   4   8   6   6  2.896  3.291  -0.396      5.95      13.478   0.005     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   8   2   8  1.791  1.791   0.000  33455.04    1153.817   0.387  2535.270    54.032 
   4   8   2   8  2.896  1.791   1.105   1025.67     202.027   0.068   -41.191    -0.878 
   2   8   4   8  1.791  2.896  -1.105   1025.67     202.027   0.068   -41.191    -0.878 
   4   8   4   8  2.896  2.896   0.000  57235.10    1509.167   0.506  2621.826    55.877 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   104  188       
 ---------------------------------------------------------------------------------------
 comments: energies should be normalized to 0^+_2 state
 namely, Ei = E_i - 0.145 (MeV) and Ef = E_f - 0.145 (MeV) 
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   0   2   0  0.145  0.145   0.000      0.00       0.000   0.000  2519.964    53.324
   3   0   2   0  0.643  0.145   0.499      0.00       0.000   0.000   -22.532    -0.477 
   5   0   2   0  1.039  0.145   0.894      0.00       0.000   0.000   -34.947    -0.740
   6   0   2   0  1.248  0.145   1.103      0.00       0.000   0.000     1.124     0.024 
   2   0   3   0  0.145  0.643  -0.499      0.00       0.000   0.000   -22.532    -0.477
   3   0   3   0  0.643  0.643   0.000      0.00       0.000   0.000  2451.088    51.867 
   5   0   3   0  1.039  0.643   0.396      0.00       0.000   0.000    26.997     0.571
   6   0   3   0  1.248  0.643   0.605      0.00       0.000   0.000   -22.030    -0.466  
   2   0   5   0  0.145  1.039  -0.894      0.00       0.000   0.000   -34.947    -0.740
   3   0   5   0  0.643  1.039  -0.396      0.00       0.000   0.000    26.997     0.571 
   5   0   5   0  1.039  1.039   0.000      0.00       0.000   0.000  2584.312    54.686
   6   0   5   0  1.248  1.039   0.209      0.00       0.000   0.000   -19.684    -0.417 
   2   0   6   0  0.145  1.248  -1.103      0.00       0.000   0.000     1.124     0.024
   3   0   6   0  0.643  1.248  -0.605      0.00       0.000   0.000   -22.030    -0.466 
   5   0   6   0  1.039  1.248  -0.209      0.00       0.000   0.000   -19.684    -0.417
   6   0   6   0  1.248  1.248   0.000      0.00       0.000   0.000  2478.868    52.455 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   2   2   0  0.281  0.145   0.137  21013.52    1027.743   0.342     0.000     0.000 
   4   2   2   0  1.114  0.145   0.969    471.01     153.869   0.051     0.000     0.000
   5   2   2   0  1.258  0.145   1.113     27.11      36.912   0.012     0.000     0.000 
   2   2   3   0  0.281  0.643  -0.362    867.47     208.816   0.069     0.000     0.000 
   4   2   3   0  1.114  0.643   0.470   2338.43     342.845   0.114     0.000     0.000
   5   2   3   0  1.258  0.643   0.614   1948.55     312.961   0.104     0.000     0.000  
   2   2   5   0  0.281  1.039  -0.757   1008.77     225.181   0.075     0.000     0.000 
   4   2   5   0  1.114  1.039   0.075  32109.05    1270.424   0.423     0.000     0.000
   5   2   5   0  1.258  1.039   0.219   2571.08     359.495   0.120     0.000     0.000 
   2   2   6   0  0.281  1.248  -0.967      0.12       2.494   0.001     0.000     0.000 
   4   2   6   0  1.114  1.248  -0.135   1919.90     310.652   0.103     0.000     0.000
   5   2   6   0  1.258  1.248   0.010   5202.17     511.361   0.170     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   2   2   2  0.281  0.281   0.000  31335.82    1050.037   0.349  2526.108    53.454 
   4   2   2   2  1.114  0.281   0.832   1355.75     218.410   0.073   -40.980    -0.867
   5   2   2   2  1.258  0.281   0.976      0.08       1.705   0.001    -3.730    -0.079  
   2   2   4   2  0.281  1.114  -0.832   1355.75     218.410   0.073   -40.981    -0.867 
   4   2   4   2  1.114  1.114   0.000  49267.80    1316.636   0.438  2587.598    54.756
   5   2   4   2  1.258  1.114   0.144   1902.63     258.738   0.086    16.671     0.353 
   2   2   5   2  0.281  1.258  -0.976      0.08       1.705   0.001    -3.730    -0.079 
   4   2   5   2  1.114  1.258  -0.144   1902.63     258.738   0.086    16.671     0.353
   5   2   5   2  1.258  1.258   0.000  11094.59     624.798   0.208  2480.656    52.493 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   2   4   2   2  0.570  0.281   0.288  32404.91    1067.799   0.355     0.000     0.000 
   4   4   2   2  1.345  0.281   1.063    388.61     116.934   0.039     0.000     0.000
   5   4   2   2  1.746  0.281   1.465      0.23       2.855   0.001     0.000     0.000 
   2   4   4   2  0.570  1.114  -0.544   3097.68     330.143   0.110     0.000     0.000 
   4   4   4   2  1.345  1.114   0.231  49890.46    1324.929   0.441     0.000     0.000
   5   4   4   2  1.746  1.114   0.633     93.45      57.343   0.019     0.000     0.000 
   2   4   5   2  0.570  1.258  -0.688     18.27      25.352   0.008     0.000     0.000 
   4   4   5   2  1.345  1.258   0.087    888.85     176.848   0.059     0.000     0.000
   5   4   5   2  1.746  1.258   0.489  13315.22     684.476   0.228     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   4   2   4  0.570  0.570   0.000  30945.75    1094.412   0.364  2534.445    53.631 
   4   4   2   4  1.345  0.570   0.775   1370.48     230.312   0.077   -44.534    -0.942
   5   4   2   4  1.746  0.570   1.177      0.54       4.585   0.002     0.246     0.005 
   2   4   4   4  0.570  1.345  -0.775   1370.48     230.312   0.077   -44.534    -0.942 
   4   4   4   4  1.345  1.345   0.000  46241.56    1337.817   0.445  2586.816    54.739
   5   4   4   4  1.746  1.345   0.401     32.32      35.366   0.012    -2.478    -0.052 
   2   4   5   4  0.570  1.746  -1.177      0.54       4.585   0.002     0.246     0.005 
   4   4   5   4  1.345  1.746  -0.401     32.32      35.366   0.012    -2.478    -0.052
   5   4   5   4  1.746  1.746   0.000  12798.82     703.826   0.234  2483.994    52.563 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   2   6   2   4  0.993  0.570   0.423  39198.05    1119.036   0.372     0.000     0.000 
   4   6   2   4  1.709  0.570   1.139    121.70      62.353   0.021     0.000     0.000 
   6   6   2   4  2.446  0.570   1.876      0.00       0.370   0.000     0.000     0.000  
   2   6   4   4  0.993  1.345  -0.352   5417.33     416.010   0.138     0.000     0.000 
   4   6   4   4  1.709  1.345   0.364  53279.65    1304.645   0.434     0.000     0.000 
   6   6   4   4  2.446  1.345   1.101      0.66       4.599   0.002     0.000     0.000 
   2   6   5   4  0.993  1.746  -0.754      0.11       1.857   0.001     0.000     0.000 
   4   6   5   4  1.709  1.746  -0.037     18.95      24.604   0.008     0.000     0.000 
   6   6   5   4  2.446  1.746   0.700  16254.42     720.605   0.240     0.000     0.000  
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   2   6   2   6  0.993  0.993   0.000  34697.75    1170.625   0.390  2549.453    53.948 
   4   6   2   6  1.709  0.993   0.717   1541.38     246.730   0.082    48.587     1.028 
   6   6   2   6  2.446  0.993   1.453      0.11       2.079   0.001    -0.020     0.000  
   2   6   4   6  0.993  1.709  -0.717   1541.38     246.730   0.082    48.587     1.028 
   4   6   4   6  1.709  1.709   0.000  42901.76    1301.682   0.433  2579.679    54.588 
   6   6   4   6  2.446  1.709   0.737      1.92       8.710   0.003    -0.705    -0.015  
   2   6   6   6  0.993  2.446  -1.453      0.11       2.079   0.001    -0.020     0.000 
   4   6   6   6  1.709  2.446  -0.737      1.92       8.710   0.003    -0.705    -0.015 
   6   6   6   6  2.446  2.446   0.000  13678.11     734.988   0.245  2490.101    52.693 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   8   2   6  1.513  0.993   0.520  46408.63    1190.090   0.396     0.000     0.000
   4   8   2   6  2.234  0.993   1.241      0.08       1.608   0.001     0.000     0.000 
   6   8   2   6  3.335  0.993   2.342      0.00       0.240   0.000     0.000     0.000  
   3   8   4   6  1.513  1.709  -0.197   8429.11     507.191   0.169     0.000     0.000
   4   8   4   6  2.234  1.709   0.524  50853.96    1245.784   0.415     0.000     0.000 
   6   8   4   6  3.335  1.709   1.625      0.09       1.636   0.001     0.000     0.000 
   3   8   6   6  1.513  2.446  -0.933      0.00       0.224   0.000     0.000     0.000
   4   8   6   6  2.234  2.446  -0.213      1.15       5.932   0.002     0.000     0.000 
   6   8   6   6  3.335  2.446   0.888  18655.67     754.546   0.251     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   3   8   3   8  1.513  1.513   0.000  40904.42    1275.825   0.425  2570.709    54.398
   4   8   3   8  2.234  1.513   0.721   1644.67     255.827   0.085    52.417     1.109 
   6   8   3   8  3.335  1.513   1.822      0.00       0.173   0.000    -0.168    -0.004 
   3   8   4   8  1.513  2.234  -0.721   1644.67     255.827   0.085    52.417     1.109
   4   8   4   8  2.234  2.234   0.000  39804.88    1258.561   0.419  2572.905    54.445 
   6   8   4   8  3.335  2.234   1.101      0.92       6.045   0.002    -0.749    -0.016  
   3   8   6   8  1.513  3.335  -1.822      0.00       0.173   0.000    -0.168    -0.004
   4   8   6   8  2.234  3.335  -1.101      0.92       6.045   0.002    -0.749    -0.016 
   6   8   6   8  3.335  3.335   0.000  15382.12     782.374   0.260  2501.034    52.924  
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   106  190       
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2475.477    52.015
   2   0   1   0  0.192  0.000   0.192      0.00       0.000   0.000   -22.073    -0.464 
   4   0   1   0  0.571  0.000   0.571      0.00       0.000   0.000    24.911     0.523 
   6   0   1   0  1.205  0.000   1.205      0.00       0.000   0.000    -9.229    -0.194 
   1   0   2   0  0.000  0.192  -0.192      0.00       0.000   0.000   -22.073    -0.464
   2   0   2   0  0.192  0.192   0.000      0.00       0.000   0.000  2501.446    52.560 
   4   0   2   0  0.571  0.192   0.379      0.00       0.000   0.000     3.476     0.073 
   6   0   2   0  1.205  0.192   1.013      0.00       0.000   0.000    23.079     0.485  
   1   0   4   0  0.000  0.571  -0.571      0.00       0.000   0.000    24.910     0.523
   2   0   4   0  0.192  0.571  -0.379      0.00       0.000   0.000     3.476     0.073 
   4   0   4   0  0.571  0.571   0.000      0.00       0.000   0.000  2475.425    52.014  
   6   0   4   0  1.205  0.571   0.634      0.00       0.000   0.000   -13.386    -0.281
   1   0   6   0  0.000  1.205  -1.205      0.00       0.000   0.000    -9.229    -0.194
   2   0   6   0  0.192  1.205  -1.013      0.00       0.000   0.000    23.079     0.485 
   4   0   6   0  0.571  1.205  -0.634      0.00       0.000   0.000   -13.386    -0.281 
   6   0   6   0  1.205  1.205   0.000      0.00       0.000   0.000  2620.755    55.067 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.271  0.000   0.271   6658.73     578.536   0.191     0.000     0.000 
   3   2   1   0  0.490  0.000   0.490   1643.36     287.410   0.095     0.000     0.000 
   5   2   1   0  1.267  0.000   1.267     11.84      24.396   0.008     0.000     0.000 
   1   2   2   0  0.271  0.192   0.079   9390.80     687.047   0.227     0.000     0.000 
   3   2   2   0  0.490  0.192   0.298   3991.55     447.925   0.148     0.000     0.000 
   5   2   2   0  1.267  0.192   1.075    374.87     137.269   0.045     0.000     0.000 
   1   2   4   0  0.271  0.571  -0.300    928.89     216.082   0.071     0.000     0.000 
   3   2   4   0  0.490  0.571  -0.081   3684.65     430.361   0.142     0.000     0.000 
   5   2   4   0  1.267  0.571   0.696    657.86     181.845   0.060     0.000     0.000 
   1   2   6   0  0.271  1.205  -0.934    435.42     147.942   0.049     0.000     0.000 
   3   2   6   0  0.490  1.205  -0.714     46.34      48.261   0.016     0.000     0.000 
   5   2   6   0  1.267  1.205   0.063  40587.61    1428.340   0.472     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.271  0.271   0.000  25643.92     949.896   0.314  2524.465    53.044 
   3   2   1   2  0.490  0.271   0.219    541.79     138.070   0.046     4.021     0.084 
   5   2   1   2  1.267  0.271   0.996    663.50     152.793   0.050   -27.576    -0.579 
   1   2   3   2  0.271  0.490  -0.219    541.79     138.070   0.046     4.021     0.084 
   3   2   3   2  0.490  0.490   0.000  12231.57     656.032   0.217  2488.012    52.278 
   5   2   3   2  1.267  0.490   0.777    128.15      67.151   0.022    -2.130    -0.045 
   1   2   5   2  0.271  1.267  -0.996    663.50     152.793   0.050   -27.576    -0.579 
   3   2   5   2  0.490  1.267  -0.777    128.15      67.151   0.022    -2.130    -0.045 
   5   2   5   2  1.267  1.267   0.000  57284.49    1419.719   0.469  2616.326    54.974 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   4   1   2  0.619  0.271   0.348  24382.51     926.239   0.306     0.000     0.000 
   4   4   1   2  0.974  0.271   0.703     25.63      30.032   0.010     0.000     0.000  
   2   4   3   2  0.619  0.490   0.129    175.31      78.539   0.026     0.000     0.000 
   4   4   3   2  0.974  0.490   0.484  13314.58     684.459   0.226     0.000     0.000 
   2   4   5   2  0.619  1.267  -0.648   1667.79     242.245   0.080     0.000     0.000 
   4   4   5   2  0.974  1.267  -0.293      3.69      11.400   0.004     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   2   4   2   4  0.619  0.619   0.000  23944.70     962.687   0.318  2522.095    52.994 
   4   4   2   4  0.974  0.619   0.355     36.26      37.465   0.012    -1.326    -0.028 
   2   4   4   4  0.619  0.974  -0.355     36.27      37.465   0.012    -1.326    -0.028 
   4   4   4   4  0.974  0.974   0.000  12448.47     694.126   0.229  2491.227    52.346 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   6   2   4  1.129  0.619   0.510  29805.72     975.802   0.322     0.000     0.000
   4   6   2   4  1.690  0.619   1.071      1.25       6.325   0.002     0.000     0.000  
   3   6   4   4  1.129  0.974   0.155     16.76      23.138   0.008     0.000     0.000
   4   6   4   4  1.690  0.974   0.716  15672.92     707.598   0.234     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   3   6   3   6  1.129  1.129   0.000  26347.06    1020.078   0.337  2532.401    53.211
   4   6   3   6  1.690  1.129   0.561      7.21      16.879   0.006     1.620     0.034 
   3   6   4   6  1.129  1.690  -0.561      7.21      16.879   0.006     1.620     0.034
   4   6   4   6  1.690  1.690   0.000  12822.54     711.630   0.235  2494.972    52.424 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   8   3   6  1.751  1.129   0.623  35656.03    1043.150   0.345     0.000     0.000 
   6   8   3   6  2.616  1.129   1.488      0.07       1.424   0.000     0.000     0.000 
   3   8   4   6  1.751  1.690   0.061     19.09      24.138   0.008     0.000     0.000 
   6   8   4   6  2.616  1.690   0.927  17404.31     728.801   0.241     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   8   3   8  1.751  1.751   0.000  34293.16    1168.180   0.386  2561.163    53.815 
   6   8   3   8  2.616  1.751   0.865      0.05       1.385   0.000     0.144     0.003 
   3   8   6   8  1.751  2.616  -0.865      0.05       1.385   0.000     0.144     0.003 
   6   8   6   8  2.616  2.616   0.000  13574.23     734.960   0.243  2499.644    52.523  
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   108  192       
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2472.321    51.587
   2   0   1   0  0.500  0.000   0.500      0.00       0.000   0.000    19.295     0.403 
   4   0   1   0  0.970  0.000   0.970      0.00       0.000   0.000   -10.470    -0.218 
   1   0   2   0  0.000  0.500  -0.500      0.00       0.000   0.000    19.295     0.403
   2   0   2   0  0.500  0.500   0.000      0.00       0.000   0.000  2480.568    51.759 
   4   0   2   0  0.970  0.500   0.470      0.00       0.000   0.000    10.802     0. 
   1   0   4   0  0.000  0.970  -0.970      0.00       0.000   0.000   -10.470    -0.218
   2   0   4   0  0.500  0.970  -0.470      0.00       0.000   0.000    10.802     0.225 
   4   0   4   0  0.970  0.970   0.000      0.00       0.000   0.000  2514.451    52.466 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.478  0.000   0.478   5121.95     507.403   0.167     0.000     0.000 
   3   2   1   0  1.031  0.000   1.031    288.92     120.510   0.040     0.000     0.000 
   5   2   1   0  1.805  0.000   1.805    336.36     130.028   0.043     0.000     0.000 
   1   2   2   0  0.478  0.500  -0.022   3511.66     420.137   0.138     0.000     0.000 
   3   2   2   0  1.031  0.500   0.531   1943.71     312.572   0.103     0.000     0.000 
   5   2   2   0  1.805  0.500   1.305   1118.36     237.097   0.078     0.000     0.000  
   1   2   4   0  0.478  0.970  -0.492    181.42      95.496   0.031     0.000     0.000 
   3   2   4   0  1.031  0.970   0.061  11914.16     773.867   0.254     0.000     0.000 
   5   2   4   0  1.805  0.970   0.835   2714.51     369.386   0.121     0.000     0.000  
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.478  0.478   0.000  12098.40     652.451   0.214  2495.319    52.067 
   3   2   1   2  1.031  0.478   0.553    337.38     108.955   0.036     2.056     0.043 
   5   2   1   2  1.805  0.478   1.327    417.72     121.235   0.040   -13.346    -0.278 
   1   2   3   2  0.478  1.031  -0.553    337.38     108.955   0.036     2.055     0.043 
   3   2   3   2  1.031  1.031   0.000  22767.02     895.029   0.294  2536.832    52.933 
   5   2   3   2  1.805  1.031   0.774   1523.63     231.539   0.076    20.766     0.433 
   1   2   5   2  0.478  1.805  -1.327    417.72     121.235   0.040   -13.346    -0.278 
   3   2   5   2  1.031  1.805  -0.774   1523.63     231.539   0.076    20.766     0.433 
   5   2   5   2  1.805  1.805   0.000    610.25     146.534   0.048  2476.853    51.682 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   4   1   2  0.979  0.478   0.502  12914.79     674.105   0.221     0.000     0.000 
   4   4   1   2  1.448  0.478   0.970     16.52      24.109   0.008     0.000     0.000 
   2   4   3   2  0.979  1.031  -0.051     55.27      44.100   0.014     0.000     0.000 
   4   4   3   2  1.448  1.031   0.417  19637.37     831.238   0.273     0.000     0.000 
   2   4   5   2  0.979  1.805  -0.825    503.11     133.050   0.044     0.000     0.000 
   4   4   5   2  1.448  1.805  -0.357   1839.22     254.390   0.083     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   4   2   4  0.979  0.979   0.000  12043.03     682.729   0.224  2499.476    52.154 
   4   4   2   4  1.448  0.979   0.468     57.12      47.018   0.015     0.263     0.005 
   2   4   4   4  0.979  1.448  -0.468     57.12      47.018   0.015     0.263     0.005 
   4   4   4   4  1.448  1.448   0.000  20157.12     883.272   0.290  2520.457    52.592 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   3   6   2   4  1.719  0.979   0.739  15264.98     698.328   0.229     0.000     0.000
   4   6   2   4  2.027  0.979   1.047      1.80       7.593   0.002     0.000     0.000 
   3   6   4   4  1.719  1.448   0.271      1.21       6.227   0.002     0.000     0.000
   4   6   4   4  2.027  1.448   0.579  25598.96     904.322   0.297     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   3   6   3   6  1.719  1.719   0.000  12526.91     703.379   0.231  2502.619    52.219
   4   6   3   6  2.027  1.719   0.308     28.54      33.575   0.011     0.191     0.004 
   3   6   4   6  1.719  2.027  -0.308     28.54      33.575   0.011     0.191     0.004
   4   6   4   6  2.027  2.027   0.000  22355.71     939.640   0.308  2529.993    52.791 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   8   3   6  2.675  1.719   0.956  16927.23     718.742   0.236     0.000     0.000
   4   8   3   6  2.724  1.719   1.005     20.06      24.742   0.008     0.000     0.000 
   3   8   4   6  2.675  2.027   0.648     47.30      37.993   0.012     0.000     0.000
   4   8   4   6  2.724  2.027   0.697  27660.64     918.780   0.302     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   8   3   8  2.675  2.675   0.000  12875.15     715.784   0.235  2506.682    52.304
   4   8   3   8  2.724  2.675   0.049    283.75     106.261   0.035    -3.972    -0.083 
   3   8   4   8  2.675  2.724  -0.049    283.75     106.261   0.035    -3.972    -0.083
   4   8   4   8  2.724  2.724   0.000  38844.19    1243.281   0.408  2594.842    54.144  
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   110  194       
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2471.093    51.207
   2   0   1   0  0.698  0.000   0.698      0.00       0.000   0.000    16.309     0.338 
   4   0   1   0  1.927  0.000   1.927      0.00       0.000   0.000    -6.629    -0.137 
   1   0   2   0  0.000  0.698  -0.698      0.00       0.000   0.000    16.309     0.338
   2   0   2   0  0.698  0.698   0.000      0.00       0.000   0.000  2496.756    51.738 
   4   0   2   0  1.927  0.698   1.229      0.00       0.000   0.000     2.318     0.048  
   1   0   4   0  0.000  1.927  -1.927      0.00       0.000   0.000    -6.629    -0.137
   2   0   4   0  0.698  1.927  -1.229      0.00       0.000   0.000     2.318     0.048 
   4   0   4   0  1.927  1.927   0.000      0.00       0.000   0.000  2513.822    52.092  
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.659  0.000   0.659   2722.48     369.928   0.121     0.000     0.000 
   3   2   1   0  1.579  0.000   1.579    420.49     145.383   0.047     0.000     0.000
   4   2   1   0  2.255  0.000   2.255      0.42       4.588   0.001     0.000     0.000 
   1   2   2   0  0.659  0.698  -0.039   5323.75     517.302   0.169     0.000     0.000 
   3   2   2   0  1.579  0.698   0.881   2062.40     321.975   0.105     0.000     0.000
   4   2   2   0  2.255  0.698   1.557    140.60      84.068   0.027     0.000     0.000 
   1   2   4   0  0.659  1.927  -1.268     52.14      51.194   0.017     0.000     0.000 
   3   2   4   0  1.579  1.927  -0.348   2468.10     352.222   0.115     0.000     0.000
   4   2   4   0  2.255  1.927   0.328   9382.77     686.753   0.224     0.000     0. 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.659  0.659   0.000  10386.56     604.533   0.197  2499.435    51.794 
   3   2   1   2  1.579  0.659   0.920   1143.63     200.598   0.065   -11.982    -0.248
   4   2   1   2  2.255  0.659   1.596     46.48      40.439   0.013    10.308     0.214 
   1   2   3   2  0.659  1.579  -0.920   1143.63     200.598   0.065   -11.981    -0.248 
   3   2   3   2  1.579  1.579   0.000   1418.91     223.440   0.073  2480.682    51.405
   4   2   3   2  2.255  1.579   0.676   4109.34     380.251   0.124    16.544     0.343 
   1   2   4   2  0.659  2.255  -1.596     46.48      40.439   0.013    10.308     0.214 
   3   2   4   2  1.579  2.255  -0.676   4109.34     380.251   0.124    16.544     0.343
   4   2   4   2  2.255  2.255   0.000   6797.86     489.069   0.159  2509.060    51.993 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.224  0.659   0.565  11578.57     638.280   0.208     0.000     0.000 
   3   4   1   2  2.434  0.659   1.775     13.91      22.127   0.007     0.000     0.000  
   1   4   3   2  1.224  1.579  -0.354    766.63     164.239   0.054     0.000     0.000 
   3   4   3   2  2.434  1.579   0.855   6168.15     465.866   0.152     0.000     0.000 
   1   4   4   2  1.224  2.255  -1.030    292.01     101.364   0.033     0.000     0.000 
   3   4   4   2  2.434  2.255   0.179   9844.96     588.560   0.192     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.224  1.224   0.000  11257.57     660.089   0.215  2505.061    51.910 
   3   4   1   4  2.434  1.224   1.209     79.26      55.388   0.018     2.461     0.051  
   1   4   3   4  1.224  2.434  -1.209     79.26      55.388   0.018     2.461     0.051 
   3   4   3   4  2.434  2.434   0.000  13860.44     732.434   0.239  2512.056    52.055 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   6   1   4  2.026  1.224   0.802  14265.57     675.081   0.220     0.000     0.000 
   4   6   1   4  3.160  1.224   1.935      0.65       4.555   0.001     0.000     0.000 
   2   6   3   4  2.026  2.434  -0.407     31.75      31.846   0.010     0.000     0.000 
   4   6   3   4  3.160  2.434   0.726  18272.52     764.031   0.249     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   6   2   6  2.026  2.026   0.000  11782.10     682.148   0.222  2508.802    51.988 
   4   6   2   6  3.160  2.026   1.134     10.64      20.498   0.007     0.531     0.011 
   2   6   4   6  2.026  3.160  -1.134     10.64      20.498   0.007     0.531     0.011 
   4   6   4   6  3.160  3.160   0.000  21532.96     922.187   0.301  2542.421    52.685 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   3   8   2   6  3.052  2.026   1.026  15981.65     698.379   0.228     0.000     0.000 
   5   8   2   6  4.006  2.026   1.979      0.19       2.422   0.001     0.000     0.000 
   3   8   4   6  3.052  3.160  -0.108      1.86       7.535   0.002     0.000     0.000 
   5   8   4   6  4.006  3.160   0.846  19845.00     778.226   0.254     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   8   3   8  3.052  3.052   0.000  12345.81     700.916   0.228  2512.674    52.068 
   5   8   3   8  4.006  3.052   0.953      2.84      10.637   0.003    -0.175    -0.004 
   3   8   5   8  3.052  4.006  -0.953      2.84      10.637   0.003    -0.175    -0.004 
   5   8   5   8  4.006  4.006   0.000  25335.41    1004.084   0.327  2559.467    53.038  
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   112  196       
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2475.895    50.956
   2   0   1   0  1.067  0.000   1.067      0.00       0.000   0.000    11.443     0.236  
   4   0   1   0  2.926  0.000   2.926      0.00       0.000   0.000    -6.553    -0.135 
   1   0   2   0  0.000  1.067  -1.067      0.00       0.000   0.000    11.444     0.236
   2   0   2   0  1.067  1.067   0.000      0.00       0.000   0.000  2506.495    51.586 
   4   0   2   0  2.926  1.067   1.859      0.00       0.000   0.000    -1.022    -0.021 
   1   0   4   0  0.000  2.926  -2.926      0.00       0.000   0.000    -6.553    -0.135
   2   0   4   0  1.067  2.926  -1.859      0.00       0.000   0.000    -1.022    -0. 
   4   0   4   0  2.926  2.926   0.000      0.00       0.000   0.000  2505.471    51.565 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.963  0.000   0.963   2401.90     347.466   0.112     0.000     0.000
   2   2   1   0  1.757  0.000   1.757    637.88     179.062   0.058     0.000     0.000 
   4   2   1   0  3.119  0.000   3.119      5.85      17.148   0.006     0.000     0.000 
   1   2   2   0  0.963  1.067  -0.104   4173.71     458.032   0.148     0.000     0.000
   2   2   2   0  1.757  1.067   0.690   3152.96     398.102   0.129     0.000     0.000 
   4   2   2   0  3.119  1.067   2.052    179.65      95.028   0.031     0.000     0.000  
   1   2   4   0  0.963  2.926  -1.962     89.38      67.028   0.022     0.000     0.000
   2   2   4   0  1.757  2.926  -1.168    467.25     153.253   0.050     0.000     0.000 
   4   2   4   0  3.119  2.926   0.193   5992.72     548.841   0.178     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.963  0.963   0.000   6743.23     487.100   0.158  2499.541    51.443
   2   2   1   2  1.757  0.963   0.794   2497.52     296.441   0.096   -15.863    -0.326 
   4   2   1   2  3.119  0.963   2.156     47.92      41.064   0.013    11.658     0.240 
   1   2   2   2  0.963  1.757  -0.794   2497.52     296.441   0.096   -15.863    -0.326
   2   2   2   2  1.757  1.757   0.000      7.39      16.123   0.005  2487.213    51.189 
   4   2   2   2  3.119  1.757   1.362   3867.37     368.886   0.119     0.559     0.011 
   1   2   4   2  0.963  3.119  -2.156     47.92      41.064   0.013    11.658     0.240
   2   2   4   2  1.757  3.119  -1.362   3867.37     368.886   0.119     0.559     0.011 
   4   2   4   2  3.119  3.119   0.000    684.43     155.185   0.050  2500.018    51.453 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.657  0.963   0.694   9293.59     571.842   0.185     0.000     0.000 
   3   4   1   2  3.132  0.963   2.168    125.84      66.542   0.022     0.000     0.000 
   1   4   2   2  1.657  1.757  -0.100   1805.74     252.064   0.082     0.000     0.000 
   3   4   2   2  3.132  1.757   1.375   5024.60     420.470   0.136     0.000     0.000  
   1   4   4   2  1.657  3.119  -1.462    390.92     117.281   0.038     0.000     0.000 
   3   4   4   2  3.132  3.119   0.013   1341.04     217.223   0.070     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.657  1.657   0.000   9913.67     619.438   0.201  2509.631    51.651 
   3   4   1   4  3.132  1.657   1.474    393.31     123.382   0.040    -8.173    -0.168  
   1   4   3   4  1.657  3.132  -1.474    393.31     123.382   0.040    -8.173    -0.168 
   3   4   3   4  3.132  3.132   0.000   2792.78     328.775   0.106  2491.124    51.270 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   6   1   4  2.557  1.657   0.900  12839.82     640.459   0.207     0.000     0.000 
   4   6   1   4  4.415  1.657   2.757      2.40       8.748   0.003     0.000     0.000 
   2   6   3   4  2.557  3.132  -0.575    298.28      97.617   0.032     0.000     0.000 
   4   6   3   4  4.415  3.132   1.283   8184.71     511.344   0.166     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   6   2   6  2.557  2.557   0.000  10685.73     649.635   0.210  2513.898    51.739 
   4   6   2   6  4.415  2.557   1.858     54.10      46.225   0.015    -2.798    -0.058 
   2   6   4   6  2.557  4.415  -1.858     54.10      46.225   0.015    -2.798    -0.058 
   4   6   4   6  4.415  4.415   0.000  11083.62     661.619   0.214  2514.529    51.752 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   8   2   6  3.686  2.557   1.129  14607.51     667.680   0.216     0.000     0.000 
   5   8   2   6  5.511  2.557   2.954      0.16       2.232   0.001     0.000     0.000 
   2   8   4   6  3.686  4.415  -0.729     29.73      30.124   0.010     0.000     0.000 
   5   8   4   6  5.511  4.415   1.096  15646.76     691.023   0.224     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   8   2   8  3.686  3.686   0.000  11240.03     668.790   0.216  2517.570    51.814 
   5   8   2   8  5.511  3.686   1.825      7.27      17.012   0.006     0.699     0.014  
   2   8   5   8  3.686  5.511  -1.825      7.27      17.012   0.006     0.699     0.014 
   5   8   5   8  5.511  5.511   0.000  22390.17     943.919   0.306  2564.188    52.774 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   114  198       
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2483.313    50.764
   2   0   1   0  1.495  0.000   1.495      0.00       0.000   0.000    -8.744    -0.179 
   4   0   1   0  3.620  0.000   3.620      0.00       0.000   0.000    -6.671    -0.136 
   1   0   2   0  0.000  1.495  -1.495      0.00       0.000   0.000    -8.745    -0.179
   2   0   2   0  1.495  1.495   0.000      0.00       0.000   0.000  2513.764    51.387 
   4   0   2   0  3.620  1.495   2.124      0.00       0.000   0.000     3.886     0.079  
   1   0   4   0  0.000  3.620  -3.620      0.00       0.000   0.000    -6.671    -0.136
   2   0   4   0  1.495  3.620  -2.124      0.00       0.000   0.000     3.886     0.079 
   4   0   4   0  3.620  3.620   0.000      0.00       0.000   0.000  2501.726    51.141 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  1.197  0.000   1.197   1726.89     294.624   0.095     0.000     0.000
   2   2   1   0  1.996  0.000   1.996     82.32      64.327   0.021     0.000     0.000
   3   2   1   0  3.571  0.000   3.571     38.74      44.130   0.014     0.000     0.000 
   1   2   2   0  1.197  1.495  -0.299   2537.23     357.120   0.115     0.000     0.000
   2   2   2   0  1.996  1.495   0.501   4315.38     465.741   0.150     0.000     0.000
   3   2   2   0  3.571  1.495   2.075    193.27      98.565   0.032     0.000     0.000 
   1   2   4   0  1.197  3.620  -2.423    166.45      91.471   0.029     0.000     0.000
   2   2   4   0  1.996  3.620  -1.624    345.63     131.807   0.042     0.000     0.000
   3   2   4   0  3.571  3.620  -0.049   4694.17     485.752   0.156     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  1.197  1.197   0.000   2632.79     304.363   0.098  2497.617    51.057
   2   2   1   2  1.996  1.197   0.799   3658.54     358.788   0.115    15.491     0.317
   3   2   1   2  3.571  1.197   2.374    404.80     119.345   0.038   -11.108    -0.227 
   1   2   2   2  1.197  1.996  -0.799   3658.54     358.788   0.115    15.491     0.317
   2   2   2   2  1.996  1.996   0.000    499.65     132.592   0.043  2501.896    51.144
   3   2   2   2  3.571  1.996   1.575   3615.18     356.655   0.115    -6.489    -0.133 
   1   2   3   2  1.197  3.571  -2.374    404.80     119.345   0.038   -11.108    -0.227
   2   2   3   2  1.996  3.571  -1.575   3615.18     356.655   0.115    -6.489    -0.133
   3   2   3   2  3.571  3.571   0.000    178.74      79.303   0.025  2498.203    51.069 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  2.104  1.197   0.907   6152.74     465.284   0.150     0.000     0.000
   2   4   1   2  3.411  1.197   2.214    216.80      87.339   0.028     0.000     0.000 
   1   4   2   2  2.104  1.996   0.108   3444.34     348.127   0.112     0.000     0.000
   2   4   2   2  3.411  1.996   1.415   4104.50     380.027   0.122     0.000     0.000 
   1   4   3   2  2.104  3.571  -1.467    499.74     132.604   0.043     0.000     0.000
   2   4   3   2  3.411  3.571  -0.160    157.52      74.448   0.024     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  2.104  2.104   0.000   8244.21     564.878   0.182  2513.530    51.382
   2   4   1   4  3.411  2.104   1.307    815.43     177.653   0.057    10.730     0.219 
   1   4   2   4  2.104  3.411  -1.307    815.43     177.653   0.057    10.730     0.219
   2   4   2   4  3.411  3.411   0.000    823.40     178.520   0.057  2494.197    50.987 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  3.120  2.104   1.016  11179.23     597.610   0.192     0.000     0.000 
   3   6   1   4  5.203  2.104   3.099      0.83       5.142   0.002     0.000     0.000 
   1   6   2   4  3.120  3.411  -0.291    693.76     148.873   0.048     0.000     0.000 
   3   6   2   4  5.203  3.411   1.792   5824.31     431.354   0.139     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  3.120  3.120   0.000   9535.25     613.668   0.197  2519.025    51.494 
   3   6   1   6  5.203  3.120   2.083    215.07      92.164   0.030     7.091     0.145 
   1   6   3   6  3.120  5.203  -2.083    215.07      92.164   0.030     7.091     0.145 
   3   6   3   6  5.203  5.203   0.000   2953.70     341.547   0.110  2502.167    51.150 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   8   1   6  4.360  3.120   1.240  13188.67     634.426   0.204     0.000     0.000 
   5   8   1   6  7.000  3.120   3.880      0.35       3.269   0.001     0.000     0.000 
   2   8   3   6  4.360  5.203  -0.843    215.76      81.146   0.026     0.000     0.000 
   5   8   3   6  7.000  5.203   1.797   8459.19     508.095   0.163     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   2   8   2   8  4.360  4.360   0.000  10126.08     634.785   0.204  2522.686    51.569 
   5   8   2   8  7.000  4.360   2.640     46.40      42.970   0.014    -3.396    -0.069 
   2   8   5   8  4.360  7.000  -2.640     46.40      42.970   0.014    -3.396    -0.069 
   5   8   5   8  7.000  7.000   0.000   9558.01     616.723   0.198  2522.916    51.574  
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   116  200       
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2491.198    50.585
   2   0   1   0  1.939  0.000   1.939      0.00       0.000   0.000     6.755     0.137
   3   0   1   0  4.056  0.000   4.056      0.00       0.000   0.000     6.099     0.124 
   1   0   2   0  0.000  1.939  -1.939      0.00       0.000   0.000     6.755     0.137
   2   0   2   0  1.939  1.939   0.000      0.00       0.000   0.000  2520.385    51.178
   3   0   2   0  4.056  1.939   2.117      0.00       0.000   0.000     6.064     0.123 
   1   0   3   0  0.000  4.056  -4.056      0.00       0.000   0.000     6.099     0.124
   2   0   3   0  1.939  4.056  -2.117      0.00       0.000   0.000     6.065     0.123
   3   0   3   0  4.056  4.056   0.000      0.00       0.000   0.000  2505.057    50.867 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  1.345  0.000   1.345   2381.61     345.995   0.110     0.000     0.000
   2   2   1   0  2.323  0.000   2.323     78.83      62.947   0.020     0.000     0.000
   3   2   1   0  3.856  0.000   3.856      5.23      16.216   0.005     0.000     0.000 
   1   2   2   0  1.345  1.939  -0.594   1088.93     233.956   0.075     0.000     0.000
   2   2   2   0  2.323  1.939   0.384   4921.30     497.365   0.159     0.000     0.000
   3   2   2   0  3.856  1.939   1.917    484.68     156.086   0.050     0.000     0.000 
   1   2   3   0  1.345  4.056  -2.710    132.27      81.539   0.026     0.000     0.000
   2   2   3   0  2.323  4.056  -1.733     74.95      61.380   0.020     0.000     0.000
   3   2   3   0  3.856  4.056  -0.199   3184.64     400.097   0.128     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  1.345  1.345   0.000    711.59     158.233   0.051  2498.822    50.740
   2   2   1   2  2.323  1.345   0.978   3490.18     350.435   0.112   -11.687    -0.237
   3   2   1   2  3.856  1.345   2.511    720.33     159.203   0.051    -9.594    -0.195 
   1   2   2   2  1.345  2.323  -0.978   3490.17     350.435   0.112   -11.686    -0.237
   2   2   2   2  2.323  2.323   0.000   1463.73     226.942   0.072  2513.292    51.034
   3   2   2   2  3.856  2.323   1.533   3041.77     327.150   0.104    10.032     0.204 
   1   2   3   2  1.345  3.856  -2.511    720.33     159.203   0.051    -9.594    -0.195
   2   2   3   2  2.323  3.856  -1.533   3041.77     327.150   0.104    10.032     0.204
   3   2   3   2  3.856  3.856   0.000    656.55     151.991   0.049  2504.649    50.859 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  2.528  1.345   1.183   4518.40     398.728   0.127     0.000     0.000
   2   4   1   2  3.633  1.345   2.288    566.26     141.154   0.045     0.000     0.000 
   1   4   2   2  2.528  2.323   0.205   3381.00     344.910   0.110     0.000     0.000
   2   4   2   2  3.633  2.323   1.310   4566.34     400.837   0.128     0.000     0.000 
   1   4   3   2  2.528  3.856  -1.328    660.98     152.503   0.049     0.000     0.000
   2   4   3   2  3.633  3.856  -0.223      6.86      15.538   0.005     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  2.528  2.528   0.000   6109.26     486.267   0.155  2516.097    51.091
   2   4   1   4  3.633  2.528   1.105   1478.98     239.255   0.076   -12.260    -0.249 
   1   4   2   4  2.528  3.633  -1.105   1478.98     239.255   0.076   -12.261    -0.249
   2   4   2   4  3.633  3.633   0.000    296.24     107.079   0.034  2503.491    50.835 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  3.681  2.528   1.152   9411.60     548.332   0.175     0.000     0.000
   2   6   1   4  5.597  2.528   3.068     56.71      42.565   0.014     0.000     0.000 
   1   6   2   4  3.681  3.633   0.047   1129.84     189.985   0.061     0.000     0.000
   2   6   2   4  5.597  3.633   1.963   5716.14     427.330   0.136     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  3.681  3.681   0.000   8375.85     575.151   0.184  2523.996    51.251
   2   6   1   6  5.597  3.681   1.916    369.94     120.874   0.039    -8.870    -0.180 
   1   6   2   6  3.681  5.597  -1.916    369.94     120.874   0.039    -8.870    -0.180
   2   6   2   6  5.597  5.597   0.000   1039.65     202.633   0.065  2504.448    50.854 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  5.025  3.681   1.344  11848.30     601.324   0.192     0.000     0.000 
   4   8   1   6  8.093  3.681   4.413      0.22       2.613   0.001     0.000     0.000 
   1   8   2   6  5.025  5.597  -0.572    367.87     105.957   0.034     0.000     0.000 
   4   8   2   6  8.093  5.597   2.497   6265.81     437.289   0.140     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  5.025  5.025   0.000   9145.80     603.277   0.193  2528.244    51.338 
   4   8   1   8  8.093  5.025   3.068     94.86      61.438   0.020    -5.146    -0.104 
   1   8   4   8  5.025  8.093  -3.068     94.86      61.438   0.020    -5.146    -0.104 
   4   8   4   8  8.093  8.093   0.000   5148.66     452.640   0.145  2519.087    51.152 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   118  202       
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2499.092    50.410
   2   0   1   0  2.470  0.000   2.470      0.00       0.000   0.000     5.077     0.102
   3   0   1   0  4.556  0.000   4.556      0.00       0.000   0.000    -5.162    -0.104 
   1   0   2   0  0.000  2.470  -2.470      0.00       0.000   0.000     5.077     0.102
   2   0   2   0  2.470  2.470   0.000      0.00       0.000   0.000  2525.939    50.952
   3   0   2   0  4.556  2.470   2.085      0.00       0.000   0.000    -8.951    -0.181 
   1   0   3   0  0.000  4.556  -4.556      0.00       0.000   0.000    -5.162    -0.104
   2   0   3   0  2.470  4.556  -2.085      0.00       0.000   0.000    -8.952    -0.181
   3   0   3   0  4.556  4.556   0.000      0.00       0.000   0.000  2512.038    50.671  
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  1.488  0.000   1.488   2221.83     334.187   0.106     0.000     0.000
   2   2   1   0  2.769  0.000   2.769     27.00      36.838   0.012     0.000     0.000
   3   2   1   0  4.186  0.000   4.186      4.69      15.355   0.005     0.000     0.000 
   1   2   2   0  1.488  2.470  -0.982    525.89     162.586   0.052     0.000     0.000
   2   2   2   0  2.769  2.470   0.299   4590.58     480.362   0.152     0.000     0.000
   3   2   2   0  4.186  2.470   1.716    730.19     191.582   0.061     0.000     0.000 
   1   2   3   0  1.488  4.556  -3.068     91.97      67.991   0.022     0.000     0.000
   2   2   3   0  2.769  4.556  -1.786     28.05      37.547   0.012     0.000     0.000
   3   2   3   0  4.186  4.556  -0.370   2995.49     388.033   0.123     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  1.488  1.488   0.000    192.46      82.292   0.026  2503.272    50.495
   2   2   1   2  2.769  1.488   1.281   2919.43     320.503   0.102    -7.586    -0.153
   3   2   1   2  4.186  1.488   2.698    750.01     162.450   0.052    -8.013    -0.162 
   1   2   2   2  1.488  2.769  -1.281   2919.43     320.503   0.102    -7.586    -0.153
   2   2   2   2  2.769  2.769   0.000   1665.36     242.069   0.077  2520.098    50.834
   3   2   2   2  4.186  2.769   1.417   2706.23     308.579   0.098    12.630     0.255 
   1   2   3   2  1.488  4.186  -2.698    750.01     162.450   0.052    -8.013    -0.162
   2   2   3   2  2.769  4.186  -1.417   2706.23     308.579   0.098    12.630     0.255
   3   2   3   2  4.186  4.186   0.000   1353.03     218.191   0.069  2513.927    50.709 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  2.987  1.488   1.499   3567.16     354.279   0.112     0.000     0.000
   2   4   1   2  4.024  1.488   2.536    450.65     125.922   0.040     0.000     0.000 
   1   4   2   2  2.987  2.769   0.218   2470.97     294.861   0.094     0.000     0.000
   2   4   2   2  4.024  2.769   1.255   4770.88     409.716   0.130     0.000     0.000 
   1   4   3   2  2.987  4.186  -1.199    727.94     160.041   0.051     0.000     0.000
   2   4   3   2  4.024  4.186  -0.162    249.33      93.664   0.030     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  2.987  2.987   0.000   3741.13     380.524   0.121  2517.189    50.775
   2   4   1   4  4.024  2.987   1.036   2123.36     286.677   0.091    12.820     0.259 
   1   4   2   4  2.987  4.024  -1.036   2123.37     286.677   0.091    12.821     0.259
   2   4   2   4  4.024  4.024   0.000      0.02       0.835   0.000  2514.645    50.724 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  4.340  2.987   1.353   7309.80     483.242   0.153     0.000     0.000
   2   6   1   4  6.103  2.987   3.116    192.15      78.348   0.025     0.000     0.000 
   1   6   2   4  4.340  4.024   0.316   1934.77     248.614   0.079     0.000     0.000
   2   6   2   4  6.103  4.024   2.079   5039.10     401.225   0.127     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  4.340  4.340   0.000   7241.83     534.800   0.170  2528.721    51.008
   2   6   1   6  6.103  4.340   1.763    533.73     145.187   0.046   -10.978    -0.221 
   1   6   2   6  4.340  6.103  -1.763    533.73     145.187   0.046   -10.979    -0.221
   2   6   2   6  6.103  6.103   0.000    112.44      66.640   0.021  2511.389    50.658 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  5.798  4.340   1.458  10544.76     567.282   0.180     0.000     0.000 
   4   8   1   6  9.355  4.340   5.016      0.82       5.008   0.002     0.000     0.000 
   1   8   2   6  5.798  6.103  -0.305    726.29     148.879   0.047     0.000     0.000 
   4   8   2   6  9.355  6.103   3.253   4942.15     388.363   0.123     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  5.798  5.798   0.000   8397.04     578.055   0.183  2534.525    51.125 
   4   8   1   8  9.355  5.798   3.557    182.39      85.193   0.027    -9.274    -0.187 
   1   8   4   8  5.798  9.355  -3.557    182.39      85.193   0.027    -9.273    -0.187 
   4   8   4   8  9.355  9.355   0.000    691.96     165.938   0.053  2529.672    51.027 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   120  204       
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2507.202    50.243
   2   0   1   0  3.257  0.000   3.257      0.00       0.000   0.000    -4.146    -0.083
   3   0   1   0  5.500  0.000   5.500      0.00       0.000   0.000    -2.175    -0.044 
   1   0   2   0  0.000  3.257  -3.257      0.00       0.000   0.000    -4.146    -0.083
   2   0   2   0  3.257  3.257   0.000      0.00       0.000   0.000  2530.822    50.716
   3   0   2   0  5.500  3.257   2.243      0.00       0.000   0.000    13.726     0.275 
   1   0   3   0  0.000  5.500  -5.500      0.00       0.000   0.000    -2.175    -0.044
   2   0   3   0  3.257  5.500  -2.243      0.00       0.000   0.000    13.726     0.275
   3   0   3   0  5.500  5.500   0.000      0.00       0.000   0.000  2524.861    50.597 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  1.690  0.000   1.690   1982.81     315.700   0.099     0.000     0.000
   2   2   1   0  3.505  0.000   3.505     17.55      29.698   0.009     0.000     0.000
   3   2   1   0  4.846  0.000   4.846     10.46      22.930   0.007     0.000     0.000 
   1   2   2   0  1.690  3.257  -1.567    350.23     132.682   0.042     0.000     0.000
   2   2   2   0  3.505  3.257   0.248   3693.48     430.876   0.136     0.000     0.000
   3   2   2   0  4.846  3.257   1.589   1050.00     229.736   0.072     0.000     0.000 
   1   2   3   0  1.690  5.500  -3.810      5.51      16.647   0.005     0.000     0.000
   2   2   3   0  3.505  5.500  -1.996      0.41       4.523   0.001     0.000     0.000
   3   2   3   0  4.846  5.500  -0.654   3173.43     399.392   0.126     0.000     0.000  
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  1.690  1.690   0.000    130.53      67.771   0.021  2509.554    50.290
   2   2   1   2  3.505  1.690   1.814   2463.81     294.434   0.093     4.870     0.098
   3   2   1   2  4.846  1.690   3.156    609.89     146.491   0.046     6.260     0.125 
   1   2   2   2  1.690  3.505  -1.814   2463.81     294.434   0.093     4.870     0.098
   2   2   2   2  3.505  3.505   0.000   1112.31     197.832   0.062  2524.074    50.581
   3   2   2   2  4.846  3.505   1.342   2495.41     296.316   0.093    14.069     0.282 
   1   2   3   2  1.690  4.846  -3.156    609.89     146.491   0.046     6.260     0.125
   2   2   3   2  3.505  4.846  -1.342   2495.41     296.316   0.093    14.069     0.282
   3   2   3   2  4.846  4.846   0.000   2299.29     284.433   0.090  2525.191    50.603 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  3.573  1.690   1.883   3137.35     332.251   0.105     0.000     0.000
   2   4   1   2  4.857  1.690   3.167    209.18      85.792   0.027     0.000     0.000 
   1   4   2   2  3.573  3.505   0.068   1251.92     209.881   0.066     0.000     0.000
   2   4   2   2  4.857  3.505   1.353   4723.04     407.657   0.128     0.000     0.000 
   1   4   3   2  3.573  4.846  -1.273    546.74     138.699   0.044     0.000     0.000
   2   4   3   2  4.857  4.846   0.011   1217.72     206.994   0.065     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  3.573  3.573   0.000   1910.40     271.921   0.086  2517.986    50.459
   2   4   1   4  4.857  3.573   1.284   1995.91     277.940   0.088    11.843     0.237 
   1   4   2   4  3.573  4.857  -1.284   1995.91     277.940   0.088    11.843     0.237
   2   4   2   4  4.857  4.857   0.000    774.43     173.130   0.055  2527.512    50.650 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  5.305  3.573   1.732   5174.36     406.574   0.128     0.000     0.000
   2   6   1   4  6.951  3.573   3.378    364.49     107.909   0.034     0.000     0.000 
   1   6   2   4  5.305  4.857   0.447   2845.71     301.514   0.095     0.000     0.000
   2   6   2   4  6.951  4.857   2.094   4563.90     381.838   0.120     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  5.305  5.305   0.000   5939.98     484.351   0.153  2532.866    50.757
   2   6   1   6  6.951  5.305   1.646    714.72     168.010   0.053   -14.565    -0.292 
   1   6   2   6  5.305  6.951  -1.646    714.72     168.010   0.053   -14.565    -0.292
   2   6   2   6  6.951  6.951   0.000    932.69     191.927   0.060  2523.517    50.570 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  6.961  5.305   1.656   9033.29     525.053   0.165     0.000     0.000
   2   8   1   6 10.576  5.305   5.271      8.51      16.111   0.005     0.000     0.000 
   1   8   2   6  6.961  6.951   0.010   1834.22     236.595   0.075     0.000     0.000
   2   8   2   6 10.576  6.951   3.625   2749.80     289.688   0.091     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  6.961  6.961   0.000   7919.54     561.379   0.177  2542.350    50.947
   2   8   1   8 10.576  6.961   3.615    286.91     106.850   0.034   -15.366    -0.308 
   1   8   2   8  6.961 10.576  -3.615    286.90     106.850   0.034   -15.366    -0.308
   2   8   2   8 10.576 10.576   0.000   9310.62     608.689   0.192  2554.820    51.197  
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   122  206       
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2515.330    50.079
   2   0   1   0  4.954  0.000   4.954      0.00       0.000   0.000    -4.638    -0.092
   3   0   1   0  7.466  0.000   7.466      0.00       0.000   0.000     0.431     0.009 
   1   0   2   0  0.000  4.954  -4.954      0.00       0.000   0.000    -4.638    -0.092
   2   0   2   0  4.954  4.954   0.000      0.00       0.000   0.000  2530.318    50.377
   3   0   2   0  7.466  4.954   2.512      0.00       0.000   0.000   -14.193    -0.283 
   1   0   3   0  0.000  7.466  -7.466      0.00       0.000   0.000     0.431     0.009
   2   0   3   0  4.954  7.466  -2.512      0.00       0.000   0.000   -14.193    -0.283
   3   0   3   0  7.466  7.466   0.000      0.00       0.000   0.000  2540.927    50. 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  1.991  0.000   1.991   1685.07     291.034   0.091     0.000     0.000
   2   2   1   0  4.924  0.000   4.924     39.62      44.625   0.014     0.000     0.000
   3   2   1   0  6.739  0.000   6.739     41.86      45.869   0.014     0.000     0.000 
   1   2   2   0  1.991  4.954  -2.963    426.65     146.444   0.046     0.000     0.000
   2   2   2   0  4.924  4.954  -0.030   1543.50     278.541   0.087     0.000     0.000
   3   2   2   0  6.739  4.954   1.785   1521.79     276.574   0.087     0.000     0.000 
   1   2   3   0  1.991  7.466  -5.474     30.48      39.143   0.012     0.000     0.000
   2   2   3   0  4.924  7.466  -2.542      3.38      13.032   0.004     0.000     0.000
   3   2   3   0  6.739  7.466  -0.726   2775.02     373.480   0.117     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  1.991  1.991   0.000    227.16      89.402   0.028  2516.645    50.105
   2   2   1   2  4.924  1.991   2.933   2470.14     294.812   0.092     1.887     0.038
   3   2   1   2  6.739  1.991   4.748     75.73      51.621   0.016     6.734     0.134 
   1   2   2   2  1.991  4.924  -2.933   2470.14     294.812   0.092     1.887     0.038
   2   2   2   2  4.924  4.924   0.000      0.43       3.902   0.001  2521.935    50.210
   3   2   2   2  6.739  4.924   1.815   1302.03     214.040   0.067     9.733     0.194 
   1   2   3   2  1.991  6.739  -4.748     75.73      51.621   0.016     6.734     0.134
   2   2   3   2  4.924  6.739  -1.815   1302.03     214.040   0.067     9.733     0.194
   3   2   3   2  6.739  6.739   0.000   4274.87     387.834   0.121  2537.224    50.515 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  4.373  1.991   2.382   2825.76     315.320   0.099     0.000     0.000
   2   4   1   2  7.009  1.991   5.018     40.22      37.617   0.012     0.000     0.000 
   1   4   2   2  4.373  4.924  -0.551    199.52      83.787   0.026     0.000     0.000
   2   4   2   2  7.009  4.924   2.085   3202.32     335.673   0.105     0.000     0.000 
   1   4   3   2  4.373  6.739  -2.366    397.19     118.217   0.037     0.000     0.000
   2   4   3   2  7.009  6.739   0.270   1827.57     253.583   0.079     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  4.373  4.373   0.000    879.11     184.460   0.058  2519.853    50.169
   2   4   1   4  7.009  4.373   2.636   1619.71     250.379   0.078     6.423     0.128 
   1   4   2   4  4.373  7.009  -2.636   1619.71     250.379   0.078     6.423     0.128
   2   4   2   4  7.009  7.009   0.000    476.44     135.795   0.043  2532.609    50.423  
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   124  208       
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2523.712    49.923
   2   0   1   0  6.783  0.000   6.783      0.00       0.000   0.000    -5.450    -0.108
   3   0   1   0  9.672  0.000   9.672      0.00       0.000   0.000    -5.640    -0.112 
   1   0   2   0  0.000  6.783  -6.783      0.00       0.000   0.000    -5.450    -0.108
   2   0   2   0  6.783  6.783   0.000      0.00       0.000   0.000  2532.577    50.098
   3   0   2   0  9.672  6.783   2.889      0.00       0.000   0.000     3.982     0.079 
   1   0   3   0  0.000  9.672  -9.672      0.00       0.000   0.000    -5.640    -0.112
   2   0   3   0  6.783  9.672  -2.889      0.00       0.000   0.000     3.982     0.079
   3   0   3   0  9.672  9.672   0.000      0.00       0.000   0.000  2533.896    50.125 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  2.470  0.000   2.470   1401.99     265.465   0.083     0.000     0.000
   2   2   1   0  6.864  0.000   6.864    130.40      80.961   0.025     0.000     0.000
   3   2   1   0  8.960  0.000   8.960     95.86      69.414   0.022     0.000     0.000 
   1   2   2   0  2.470  6.783  -4.313    750.18     194.185   0.060     0.000     0.000
   2   2   2   0  6.864  6.783   0.081    481.42     155.560   0.048     0.000     0.000
   3   2   2   0  8.960  6.783   2.177   1365.30     261.969   0.082     0.000     0.000 
   1   2   3   0  2.470  9.672  -7.202     12.88      25.444   0.008     0.000     0.000
   2   2   3   0  6.864  9.672  -2.808    530.39     163.281   0.051     0.000     0.000
   3   2   3   0  8.960  9.672  -0.712   1079.32     232.922   0.072     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  2.470  2.470   0.000    434.93     123.706   0.038  2524.296    49.935
   2   2   1   2  6.864  2.470   4.394   2137.85     274.267   0.085     0.336     0.007
   3   2   1   2  8.960  2.470   6.490      1.39       6.997   0.002    -7.773    -0.154 
   1   2   2   2  2.470  6.864  -4.394   2137.85     274.267   0.085     0.336     0.007
   2   2   2   2  6.864  6.864   0.000    316.41     105.514   0.033  2528.146    50.011
   3   2   2   2  8.960  6.864   2.096    813.91     169.228   0.053    -5.351    -0.106 
   1   2   3   2  2.470  8.960  -6.490      1.39       6.997   0.002    -7.773    -0.154
   2   2   3   2  6.864  8.960  -2.096    813.91     169.228   0.053    -5.351    -0.106
   3   2   3   2  8.960  8.960   0.000   3120.58     331.361   0.103  2542.367    50.292 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  5.529  2.470   3.058   2518.89     297.707   0.093     0.000     0.000
   2   4   1   2  9.823  2.470   7.352     34.64      34.912   0.011     0.000     0.000 
   1   4   2   2  5.529  6.864  -1.335     47.42      40.848   0.013     0.000     0.000
   2   4   2   2  9.823  6.864   2.959   2543.22     299.141   0.093     0.000     0.000 
   1   4   3   2  5.529  8.960  -3.432    442.09     124.720   0.039     0.000     0.000
   2   4   3   2  9.823  8.960   0.863   1466.71     227.172   0.071     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  5.529  5.529   0.000    842.12     180.537   0.056  2526.838    49.985
   2   4   1   4  9.823  5.529   4.294   1297.54     224.099   0.070     4.826     0.095 
   1   4   2   4  5.529  9.823  -4.294   1297.54     224.099   0.070     4.826     0.095
   2   4   2   4  9.823  9.823   0.000    231.16      94.588   0.029  2540.043    50.246 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Po   84   126  210       
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2536.587    49.859
   2   0   1   0  8.534  0.000   8.534      0.00       0.000   0.000     9.452     0.000
   3   0   1   0 11.800  0.000  11.800      0.00       0.000   0.000    -5.221     0.000 
   1   0   2   0  0.000  8.534  -8.534      0.00       0.000   0.000     9.452     0.186
   2   0   2   0  8.534  8.534   0.000      0.00       0.000   0.000  2544.851     0.000
   3   0   2   0 11.800  8.534   3.266      0.00       0.000   0.000    -0.272     0.000 
   1   0   3   0  0.000 11.800 -11.800      0.00       0.000   0.000    -5.222    -0.103
   2   0   3   0  8.534 11.800  -3.266      0.00       0.000   0.000    -0.270     0.000
   3   0   3   0 11.800 11.800   0.000      0.00       0.000   0.000  2545.855     0.000  
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  4.409  0.000   4.409   1745.60     296.215   0.092     0.000     0.000
   2   2   1   0  9.604  0.000   9.604     20.34      31.975   0.000     0.000     0.000
   3   2   1   0 11.252  0.000  11.252      1.03       7.188   0.000     0.000     0.000 
   1   2   2   0  4.409  8.534  -4.125    284.34     119.552   0.037     0.000     0.000
   2   2   2   0  9.604  8.534   1.070      8.51      20.679   0.000     0.000     0.000
   3   2   2   0 11.252  8.534   2.718   3403.95     413.644   0.000     0.000     0.000 
   1   2   3   0  4.409 11.800  -7.391    486.97     156.454   0.048     0.000     0.000
   2   2   3   0  9.604 11.800  -2.196   1482.86     273.014   0.000     0.000     0.000
   3   2   3   0 11.252 11.800  -0.548      4.64      15.279   0.000     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  4.409  4.409   0.000      5.69      14.146   0.004  2538.967    49.905
   2   2   1   2  9.604  4.409   5.195   2796.18     313.665   0.000     3.573     0.000
   3   2   1   2 11.252  4.409   6.843      3.53      11.147   0.000    -8.451     0.000 
   1   2   2   2  4.409  9.604  -5.195   2796.18     313.665   0.097     3.573     0.070
   2   2   2   2  9.604  9.604   0.000     35.53      35.358   0.000  2542.888     0.000
   3   2   2   2 11.252  9.604   1.648    527.98     136.299   0.000     1.913     0.000 
   1   2   3   2  4.409 11.252  -6.843      3.53      11.147   0.003    -8.452    -0.166
   2   2   3   2  9.604 11.252  -1.648    527.98     136.299   0.000     1.913     0.000
   3   2   3   2 11.252 11.252   0.000    949.44     182.775   0.000  2543.871     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  8.828  4.409   4.419   2876.34     318.130   0.098     0.000     0.000
   2   4   1   2 11.807  4.409   7.398      6.64      15.281   0.000     0.000     0.000 
   1   4   2   2  8.828  9.604  -0.776     10.14      18.891   0.006     0.000     0.000
   2   4   2   2 11.807  9.604   2.203   1069.23     193.964   0.000     0.000     0.000 
   1   4   3   2  8.828 11.252  -2.424    571.41     141.794   0.044     0.000     0.000
   2   4   3   2 11.807 11.252   0.555   1794.62     251.287   0.000     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  8.828  8.828   0.000      0.00       0.420   0.000  2542.740    49.980
   2   4   1   4 11.807  8.828   2.979    909.33     187.604   0.000    -4.280     0.000 
   1   4   2   4  8.828 11.807  -2.979    909.33     187.604   0.058    -4.280    -0.084
   2   4   2   4 11.807 11.807   0.000   1775.35     262.133   0.000  2546.442     0.000 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Rn   86   108  194       
 ---------------------------------------------------------------------------------------
 comments: energies should be normalized to 0^+_3 state
 namely, Ei = E_i - 1.698 (MeV) and Ef = E_f - 1.698 (MeV) 
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   3   0   3   0  1.698  1.698   0.000      0.00       0.000   0.000  2585.014    53.567
   4   0   3   0  1.860  1.698   0.161      0.00       0.000   0.000    -2.839    -0.059 
   6   0   3   0  2.563  1.698   0.865      0.00       0.000   0.000   -29.356    -0.608 
   3   0   4   0  1.698  1.860  -0.161      0.00       0.000   0.000    -2.839    -0.059
   4   0   4   0  1.860  1.860   0.000      0.00       0.000   0.000  2599.292    53.863 
   6   0   4   0  2.563  1.860   0.703      0.00       0.000   0.000    11.118     0.230 
   3   0   6   0  1.698  2.563  -0.865      0.00       0.000   0.000   -29.356    -0.608
   4   0   6   0  1.860  2.563  -0.703      0.00       0.000   0.000    11.118     0.230 
   6   0   6   0  2.563  2.563   0.000      0.00       0.000   0.000  2630.833    54.517 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   2   3   0  1.962  1.698   0.264  11203.36     750.428   0.239     0.000     0.000
   4   2   3   0  2.024  1.698   0.325    240.06     109.849   0.035     0.000     0.000 
   3   2   4   0  1.962  1.860   0.103   1174.37     242.962   0.077     0.000     0.000
   4   2   4   0  2.024  1.860   0.164  12416.73     790.021   0.251     0.000     0.000 
   3   2   6   0  1.962  2.563  -0.601   2515.93     355.618   0.113     0.000     0.000
   4   2   6   0  2.024  2.563  -0.539      1.34       8.200   0.003     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   2   3   2  1.962  1.962   0.000   8164.45     535.979   0.171  2598.459    53.846
   4   2   3   2  2.024  1.962   0.061  12613.72     666.201   0.212    -4.031    -0.084 
   3   2   4   2  1.962  2.024  -0.061  12613.72     666.201   0.212    -4.031    -0.084
   4   2   4   2  2.024  2.024   0.000   4774.81     409.885   0.130  2598.272    53.842 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   4   3   2  2.365  1.962   0.403  19915.76     837.110   0.266     0.000     0.000
   4   4   3   2  2.437  1.962   0.475   1447.80     225.703   0.072     0.000     0.000 
   3   4   4   2  2.365  2.024   0.341   3053.72     327.792   0.104     0.000     0.000
   4   4   4   2  2.437  2.024   0.413  15522.01     739.023   0.235     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   4   3   4  2.365  2.365   0.000  21900.56     920.678   0.293  2614.028    54.168
   4   4   3   4  2.437  2.365   0.072   1554.17     245.262   0.078     3.907     0.081 
   3   4   4   4  2.365  2.437  -0.072   1554.17     245.262   0.078     3.907     0.081
   4   4   4   4  2.437  2.437   0.000  14000.71     736.131   0.234  2598.931    53.856 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   4   6   3   4  2.906  2.365   0.542  28198.21     949.123   0.302     0.000     0.000
   5   6   3   4  3.070  2.365   0.705    226.29      85.024   0.027     0.000     0.000 
   4   6   4   4  2.906  2.437   0.469    466.68     122.102   0.039     0.000     0.000
   5   6   4   4  3.070  2.437   0.633  19000.17     779.095   0.248     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   4   6   4   6  2.906  2.906   0.000  30561.14    1098.631   0.350  2641.546    54.739
   5   6   4   6  3.070  2.906   0.164     61.91      49.446   0.016    -1.982    -0.041 
   4   6   5   6  2.906  3.070  -0.164     61.91      49.446   0.016    -1.982    -0.041
   5   6   5   6  3.070  3.070   0.000  15635.99     785.833   0.250  2601.099    53.901 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   4   8   4   6  3.460  2.906   0.553  40337.05    1109.513   0.353     0.000     0.000 
   6   8   4   6  3.899  2.906   0.992     18.41      23.705   0.008     0.000     0.000 
   4   8   5   6  3.460  3.070   0.389     48.80      38.593   0.012     0.000     0.000 
   6   8   5   6  3.899  3.070   0.828  20953.39     799.664   0.255     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   4   8   4   8  3.460  3.460   0.000  54589.87    1473.880   0.469  2721.708    56.400 
   6   8   4   8  3.899  3.460   0.439      0.79       5.607   0.002    -0.529    -0.011  
   4   8   6   8  3.460  3.899  -0.439      0.79       5.607   0.002    -0.529    -0.011 
   6   8   6   8  3.899  3.899   0.000  15912.37     795.744   0.253  2604.727    53.976 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Rn   86   110  196       
 --------------------------------------------------------------------------------------- 
 comments: energies should be normalized to 0^+_3 state
 namely, Ei = E_i - 0.234 (MeV) and Ef = E_f - 0.234 (MeV) 
 ---------------------------------------------------------------------------------------

  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   0   3   0  0.234  0.234   0.000      0.00       0.000   0.000  2579.864    53.096
   4   0   3   0  0.711  0.234   0.477      0.00       0.000   0.000   -18.527    -0.381 
   6   0   3   0  1.491  0.234   1.258      0.00       0.000   0.000    17.587     0.362 
   4   0   4   0  0.711  0.711   0.000      0.00       0.000   0.000  2588.504    53.274 
   6   0   4   0  1.491  0.711   0.780      0.00       0.000   0.000     7.773     0.160 
   6   0   6   0  1.491  1.491   0.000      0.00       0.000   0.000  2602.336    53.559 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   2   3   0  0.591  0.234   0.358   7167.41     600.228   0.190     0.000     0.000
   4   2   3   0  1.108  0.234   0.874    640.77     179.467   0.057     0.000     0.000 
   3   2   4   0  0.591  0.711  -0.119   2970.46     386.408   0.122     0.000     0.000
   4   2   4   0  1.108  0.711   0.397   6194.32     557.997   0.176     0.000     0.000 
   3   2   6   0  0.591  1.491  -0.900    519.52     161.598   0.051     0.000     0.000
   4   2   6   0  1.108  1.491  -0.383   3068.16     392.712   0.124     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   2   3   2  0.591  0.591   0.000  13600.49     691.769   0.219  2598.837    53.487
   4   2   3   2  1.108  0.591   0.517   1426.54     224.040   0.071     7.601     0.156 
   4   2   4   2  1.108  1.108   0.000  10177.34     598.413   0.189  2586.707    53.237 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   3   4   3   2  1.062  0.591   0.470  15254.92     732.637   0.232     0.000     0.000 
   5   4   3   2  1.691  0.591   1.099     66.33      48.309   0.015     0.000     0.000 
   3   4   4   2  1.062  1.108  -0.047    369.44     114.014   0.036     0.000     0.000 
   5   4   4   2  1.691  1.108   0.583  13968.20     701.058   0.222     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   4   3   4  1.062  1.062   0.000  14486.19     748.785   0.237  2604.234    53.598 
   5   4   3   4  1.691  1.062   0.629    171.36      81.440   0.026     2.476     0.051 
   5   4   5   4  1.691  1.691   0.000  15595.08     776.916   0.246  2600.236    53.515 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   4   6   3   4  1.736  1.062   0.674  18284.47     764.281   0.242     0.000     0.000 
   6   6   3   4  2.427  1.062   1.366      6.44      14.343   0.005     0.000     0.000 
   4   6   5   4  1.736  1.691   0.045     40.72      36.070   0.011     0.000     0.000 
   6   6   5   4  2.427  1.691   0.736  14655.49     684.245   0.216     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   4   6   4   6  1.736  1.736   0.000  15087.58     771.929   0.244  2608.051    53.676 
   6   6   4   6  2.427  1.736   0.691     20.42      28.397   0.009    -0.757    -0.016 
   6   6   6   6  2.427  2.427   0.000  43446.75    1309.923   0.414  2730.894    56.205 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   5   8   4   6  2.606  1.736   0.871  20228.82     785.716   0.248     0.000     0.000 
   7   8   4   6  3.274  1.736   1.539      0.98       5.480   0.002     0.000     0.000 
   5   8   6   6  2.606  2.427   0.179      2.19       8.168   0.003     0.000     0.000 
   7   8   6   6  3.274  2.427   0.847  12965.32     629.031   0.199     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   5   8   5   8  2.606  2.606   0.000  15644.36     789.015   0.249  2611.622    53.750 
   7   8   5   8  3.274  2.606   0.668      3.37      11.574   0.004    -0.357    -0.007 
   7   8   7   8  3.274  3.274   0.000  35777.99    1193.202   0.377  2683.226    55.224 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Rn   86   112  198       
 --------------------------------------------------------------------------------------- 
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2572.344    52.584
   2   0   1   0  0.849  0.000   0.849      0.00       0.000   0.000    13.464     0.275 
   5   0   1   0  2.039  0.000   2.039      0.00       0.000   0.000   -11.668    -0.239 
   1   0   2   0  0.000  0.849  -0.849      0.00       0.000   0.000    13.464     0.275
   2   0   2   0  0.849  0.849   0.000      0.00       0.000   0.000  2602.284    53.196 
   5   0   2   0  2.039  0.849   1.190      0.00       0.000   0.000    -6.674    -0.136 
   1   0   5   0  0.000  2.039  -2.039      0.00       0.000   0.000   -11.668    -0.239
   2   0   5   0  0.849  2.039  -1.190      0.00       0.000   0.000    -6.674    -0.136 
   5   0   5   0  2.039  2.039   0.000      0.00       0.000   0.000  2593.452    53.016 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.684  0.000   0.684   3804.83     437.323   0.137     0.000     0.000 
   3   2   1   0  1.238  0.000   1.238    364.93     135.437   0.043     0.000     0.000  
   6   2   1   0  2.307  0.000   2.307     43.84      46.942   0.015     0.000     0.000 
   1   2   2   0  0.684  0.849  -0.165   3646.02     428.099   0.134     0.000     0.000 
   3   2   2   0  1.238  0.849   0.389   5648.89     532.864   0.167     0.000     0.000 
   6   2   2   0  2.307  0.849   1.459    299.07     122.609   0.039     0.000     0.000 
   1   2   5   0  0.684  2.039  -1.355    565.73     168.632   0.053     0.000     0.000 
   3   2   5   0  1.238  2.039  -0.801    787.08     198.905   0.062     0.000     0.000 
   6   2   5   0  2.307  2.039   0.269   6548.77     573.740   0.180     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.684  0.684   0.000   6896.77     492.614   0.155  2593.110    53.009 
   3   2   1   2  1.238  0.684   0.554   4719.26     407.494   0.128   -15.571    -0.318  
   6   2   1   2  2.307  0.684   1.623      3.44      10.996   0.003    18.669     0.382  
   1   2   3   2  0.684  1.238  -0.554   4719.26     407.494   0.128   -15.571    -0.318 
   3   2   3   2  1.238  1.238   0.000    977.84     185.489   0.058  2585.808    52.860 
   6   2   3   2  2.307  1.238   1.070   4950.48     417.357   0.131    -3.134    -0.064 
   1   2   6   2  0.684  2.307  -1.623      3.44      10.996   0.003    18.669     0.382 
   3   2   6   2  1.238  2.307  -1.070   4950.48     417.357   0.131    -3.134    -0.064 
   6   2   6   2  2.307  2.307   0.000   1084.14     195.311   0.061  2590.780    52.961 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   4   1   2  1.300  0.684   0.616  11225.12     628.463   0.197     0.000     0.000 
   4   4   1   2  2.109  0.684   1.425    248.35      93.479   0.029     0.000     0.000 
   2   4   3   2  1.300  1.238   0.062   2265.41     282.330   0.089     0.000     0.000 
   4   4   3   2  2.109  1.238   0.872   8080.78     533.225   0.167     0.000     0.000  
   2   4   6   2  1.300  2.307  -1.008   1125.48     199.000   0.062     0.000     0.000 
   4   4   6   2  2.109  2.307  -0.198    846.68     172.601   0.054     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   4   2   4  1.300  1.300   0.000  12232.38     688.075   0.216  2606.163    53.276 
   4   4   2   4  2.109  1.300   0.810    742.58     169.532   0.053     7.976     0.163 
   2   4   4   4  1.300  2.109  -0.810    742.58     169.532   0.053     7.976     0.163 
   4   4   4   4  2.109  2.109   0.000   6341.39     495.419   0.156  2584.340    52.830 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   6   2   4  2.078  1.300   0.778  16154.45     718.386   0.226     0.000     0.000 
   6   6   2   4  3.229  1.300   1.930     18.90      24.574   0.008     0.000     0.000 
   3   6   4   4  2.078  2.109  -0.032    381.04     110.330   0.035     0.000     0.000 
   6   6   4   4  3.229  2.109   1.120  11261.24     599.798   0.188     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   6   3   6  2.078  2.078   0.000  13719.61     736.102   0.231  2612.333    53.402 
   6   6   3   6  3.229  2.078   1.152    104.42      64.217   0.020     3.380     0.069 
   3   6   6   6  2.078  3.229  -1.152    104.42      64.217   0.020     3.380     0.069 
   6   6   6   6  3.229  3.229   0.000  11807.97     682.896   0.214  2602.914    53.209 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   4   8   3   6  3.042  2.078   0.964  18676.80     754.973   0.237     0.000     0.000 
   7   8   3   6  4.400  2.078   2.323      1.47       6.694   0.002     0.000     0.000 
   4   8   6   6  3.042  3.229  -0.187     57.46      41.874   0.013     0.000     0.000 
   7   8   6   6  4.400  3.229   1.171  13551.96     643.104   0.202     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   4   8   4   8  3.042  3.042   0.000  14550.46     760.930   0.239  2616.967    53.497 
   7   8   4   8  4.400  3.042   1.358      9.72      19.670   0.006    -0.950    -0.019 
   4   8   7   8  3.042  4.400  -1.358      9.72      19.670   0.006    -0.950    -0.019 
   7   8   7   8  4.400  4.400   0.000  27596.94    1047.940   0.329  2671.242    54.606 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Rn   86   114  200       
 ---------------------------------------------------------------------------------------
 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2577.029    52.328
   2   0   1   0  1.367  0.000   1.367      0.00       0.000   0.000     8.882     0.180 
   4   0   1   0  2.672  0.000   2.672      0.00       0.000   0.000    -9.004    -0.183 
   1   0   2   0  0.000  1.367  -1.367      0.00       0.000   0.000     8.882     0.180
   2   0   2   0  1.367  1.367   0.000      0.00       0.000   0.000  2607.955    52.956 
   4   0   2   0  2.672  1.367   1.306      0.00       0.000   0.000   -11.764    -0.239  
   1   0   4   0  0.000  2.672  -2.672      0.00       0.000   0.000    -9.004    -0.183
   2   0   4   0  1.367  2.672  -1.306      0.00       0.000   0.000   -11.764    -0.239 
   4   0   4   0  2.672  2.672   0.000      0.00       0.000   0.000  2595.192    52.697 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  0.921  0.000   0.921   3017.62     389.464   0.121     0.000     0.000
   2   2   1   0  1.639  0.000   1.639     64.47      56.928   0.018     0.000     0.000 
   4   2   1   0  2.767  0.000   2.767     56.04      53.075   0.017     0.000     0.000 
   1   2   2   0  0.921  1.367  -0.445   1532.92     277.584   0.087     0.000     0.000
   2   2   2   0  1.639  1.367   0.272   6869.29     587.612   0.183     0.000     0.000 
   4   2   2   0  2.767  1.367   1.401    502.65     158.952   0.050     0.000     0.000 
   1   2   4   0  0.921  2.672  -1.751    478.89     155.151   0.048     0.000     0.000
   2   2   4   0  1.639  2.672  -1.034    186.85      96.912   0.030     0.000     0.000 
   4   2   4   0  2.767  2.672   0.095   5975.34     548.045   0.171     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  0.921  0.921   0.000   1681.22     243.218   0.076  2587.121    52.533
   2   2   1   2  1.639  0.921   0.718   5888.85     455.197   0.142   -12.871    -0.261 
   4   2   1   2  2.767  0.921   1.846    295.70     102.002   0.032    14.880     0.302 
   1   2   2   2  0.921  1.639  -0.718   5888.85     455.197   0.142   -12.871    -0.261
   2   2   2   2  1.639  1.639   0.000    100.96      59.602   0.019  2597.824    52.750 
   4   2   2   2  2.767  1.639   1.129   4576.34     401.276   0.125   -12.965    -0.263 
   1   2   4   2  0.921  2.767  -1.846    295.70     102.002   0.032    14.880     0.302
   2   2   4   2  1.639  2.767  -1.129   4576.34     401.276   0.125   -12.965    -0.263 
   4   2   4   2  2.767  2.767   0.000   2992.82     324.507   0.101  2597.656    52.747 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  1.801  0.921   0.880   7048.88     498.017   0.155     0.000     0.000 
   3   4   1   2  2.559  0.921   1.638    383.32     116.136   0.036     0.000     0.000 
   1   4   2   2  1.801  1.639   0.162   3242.39     337.766   0.105     0.000     0.000 
   3   4   2   2  2.559  1.639   0.921   7340.97     508.230   0.159     0.000     0.000 
   1   4   4   2  1.801  2.767  -0.966   1365.74     219.214   0.068     0.000     0.000 
   3   4   4   2  2.559  2.767  -0.208     17.64      24.912   0.008     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  1.801  1.801   0.000   8266.80     565.651   0.176  2604.182    52.880 
   3   4   1   4  2.559  1.801   0.758   2230.31     293.807   0.092    12.357     0.251 
   1   4   3   4  1.801  2.559  -0.758   2230.31     293.807   0.092    12.358     0.251 
   3   4   3   4  2.559  2.559   0.000   2245.72     294.821   0.092  2590.165    52.595 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   6   1   4  2.743  1.801   0.942  12800.46     639.476   0.199     0.000     0.000 
   4   6   1   4  3.954  1.801   2.153     91.36      54.024   0.017     0.000     0.000 
   2   6   3   4  2.743  2.559   0.184   1330.12     206.138   0.064     0.000     0.000 
   4   6   3   4  3.954  2.559   1.395   8572.94     523.331   0.163     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e  
   2   6   2   6  2.743  2.743   0.000  11706.67     679.961   0.212  2614.618    53.092 
   4   6   2   6  3.954  2.743   1.211    419.27     128.682   0.040    -7.720    -0.157 
   2   6   4   6  2.743  3.954  -1.211    419.27     128.682   0.040    -7.720    -0.157 
   4   6   4   6  3.954  3.954   0.000   5012.28     444.923   0.139  2590.987    52.612 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   8   2   6  3.841  2.743   1.097  16402.60     707.517   0.221     0.000     0.000 
   3   8   4   6  3.841  3.954  -0.113    336.98     101.410   0.032     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   3   8   3   8  3.841  3.841   0.000  13040.30     720.360   0.225  2620.817    53.217 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Rn   86   116  202       
 --------------------------------------------------------------------------------------- 

  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2584.526    52.134
   2   0   1   0  1.990  0.000   1.990      0.00       0.000   0.000    -6.459    -0.130
   3   0   1   0  3.324  0.000   3.324      0.00       0.000   0.000    -7.920    -0.160 
   2   0   2   0  1.990  1.990   0.000      0.00       0.000   0.000  2611.518    52.678
   3   0   2   0  3.324  1.990   1.334      0.00       0.000   0.000    12.524     0.253 
   3   0   3   0  3.324  3.324   0.000      0.00       0.000   0.000  2604.312    52.533 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  1.059  0.000   1.059   3526.68     421.035   0.130     0.000     0.000
   2   2   1   0  2.131  0.000   2.131     17.65      29.784   0.009     0.000     0.000
   3   2   1   0  3.350  0.000   3.350     15.19      27.635   0.009     0.000     0.000 
   1   2   2   0  1.059  1.990  -0.931    501.80     158.818   0.049     0.000     0.000
   2   2   2   0  2.131  1.990   0.141   5954.06     547.068   0.170     0.000     0.000
   3   2   2   0  3.350  1.990   1.360   1023.47     226.815   0.070     0.000     0.000 
   1   2   3   0  1.059  3.324  -2.265    188.78      97.411   0.030     0.000     0.000
   2   2   3   0  2.131  3.324  -1.192     31.23      39.620   0.012     0.000     0.000
   3   2   3   0  3.350  3.324   0.027   5552.64     528.305   0.164     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  1.059  1.059   0.000    308.81     104.240   0.032  2589.048    52.225
   2   2   1   2  2.131  1.059   1.073   5299.29     431.810   0.134     7.355     0.148
   3   2   1   2  3.350  1.059   2.292    387.23     116.727   0.036    11.619     0.234 
   2   2   2   2  2.131  2.131   0.000    362.45     112.930   0.035  2603.426    52.515
   3   2   2   2  3.350  2.131   1.219   3621.18     356.951   0.111    15.746     0.318 
   3   2   3   2  3.350  3.350   0.000   4657.37     404.813   0.125  2609.112    52.630 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  2.201  1.059   1.142   5931.51     456.843   0.142     0.000     0.000
   2   4   1   2  3.009  1.059   1.951    222.81      88.543   0.027     0.000     0.000 
   1   4   2   2  2.201  2.131   0.069   1354.93     218.345   0.068     0.000     0.000
   2   4   2   2  3.009  2.131   0.878   7852.67     525.645   0.163     0.000     0.000 
   1   4   3   2  2.201  3.350  -1.150   1074.88     194.475   0.060     0.000     0.000
   2   4   3   2  3.009  3.350  -0.341    366.04     113.488   0.035     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  2.201  2.201   0.000   2952.26     338.032   0.105  2599.326    52.432
   2   4   1   4  3.009  2.201   0.809   4432.22     414.182   0.128   -11.912    -0.240 
   2   4   2   4  3.009  3.009   0.000    235.60      95.492   0.030  2602.358    52.493 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  3.409  2.201   1.209   8947.25     534.634   0.166     0.000     0.000 
   3   6   1   4  4.461  2.201   2.260    381.14     110.346   0.034     0.000     0.000 
   1   6   2   4  3.409  3.009   0.400   2276.38     269.671   0.084     0.000     0.000 
   3   6   2   4  4.461  3.009   1.451   7884.76     501.887   0.156     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  3.409  3.409   0.000   8384.66     575.453   0.178  2613.905    52.726 
   3   6   1   6  4.461  3.409   1.051   1534.51     246.180   0.076   -12.036    -0.243 
   3   6   3   6  4.461  4.461   0.000   2116.11     289.092   0.090  2598.492    52.415 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   8   1   6  4.683  3.409   1.273  13414.56     639.836   0.198     0.000     0.000 
   5   8   1   6  6.614  3.409   3.204     86.36      51.337   0.016     0.000     0.000 
   2   8   3   6  4.683  4.461   0.222   1154.56     187.710   0.058     0.000     0.000 
   5   8   3   6  6.614  4.461   2.153   8515.42     509.781   0.158     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e 
   2   8   2   8  4.683  4.683   0.000  11113.11     665.003   0.206  2623.740    52.925 
   5   8   2   8  6.614  4.683   1.931    334.10     115.304   0.036    -9.153    -0.185 
   5   8   5   8  6.614  6.614   0.000   4600.51     427.867   0.133  2607.000    52.587 
 ---------------------------------------------------------------------------------------
 Elem Z     N    A         
 Rn   86   118  204       
 ---------------------------------------------------------------------------------------

  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   0   1   0  0.000  0.000   0.000      0.00       0.000   0.000  2590.998    51.922
   2   0   1   0  2.188  0.000   2.188      0.00       0.000   0.000     4.100     0.082
   3   0   1   0  3.662  0.000   3.662      0.00       0.000   0.000    -7.223    -0.145 
   2   0   2   0  2.188  2.188   0.000      0.00       0.000   0.000  2610.015    52.303
   3   0   2   0  3.662  2.188   1.474      0.00       0.000   0.000   -14.036    -0.281 
   3   0   3   0  3.662  3.662   0.000      0.00       0.000   0.000  2614.970    52.402 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   0  1.149  0.000   1.149   2820.90     376.555   0.116     0.000     0.000
   2   2   1   0  2.328  0.000   2.328     34.87      41.867   0.013     0.000     0.000
   3   2   1   0  3.759  0.000   3.759     22.29      33.473   0.010     0.000     0.000 
   1   2   2   0  1.149  2.188  -1.039    401.54     142.070   0.044     0.000     0.000
   2   2   2   0  2.328  2.188   0.140   4379.67     469.198   0.144     0.000     0.000
   3   2   2   0  3.759  2.188   1.571    861.69     208.119   0.064     0.000     0.000 
   1   2   3   0  1.149  3.662  -2.513    193.06      98.511   0.030     0.000     0.000
   2   2   3   0  2.328  3.662  -1.333      3.68      13.608   0.004     0.000     0.000
   3   2   3   0  3.759  3.662   0.097   5827.28     541.213   0.167     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   2   1   2  1.149  1.149   0.000    517.10     134.888   0.042  2594.475    51.992
   2   2   1   2  2.328  1.149   1.179   4372.99     392.259   0.121     4.884     0.098
   3   2   1   2  3.759  1.149   2.610     78.00      52.388   0.016    10.344     0.207 
   2   2   2   2  2.328  2.328   0.000      0.01       0.484   0.000  2602.850    52.159
   3   2   2   2  3.759  2.328   1.431   2322.10     285.841   0.088    13.571     0.272 
   3   2   3   2  3.759  3.759   0.000   7040.00     497.703   0.153  2621.100    52.525 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   2  2.458  1.149   1.309   4839.72     412.661   0.127     0.000     0.000
   2   4   1   2  3.551  1.149   2.402    226.31      89.234   0.027     0.000     0.000 
   1   4   2   2  2.458  2.328   0.130    999.93     187.572   0.058     0.000     0.000
   2   4   2   2  3.551  2.328   1.223   5789.90     451.356   0.139     0.000     0.000 
   1   4   3   2  2.458  3.759  -1.301    928.27     180.726   0.056     0.000     0.000
   2   4   3   2  3.551  3.759  -0.208    700.68     157.016   0.048     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   4   1   4  2.458  2.458   0.000   3275.65     356.065   0.110  2602.313    52.149
   2   4   1   4  3.551  2.458   1.093   2647.05     320.082   0.099    -9.348    -0.187 
   2   4   2   4  3.551  3.551   0.000    380.68     121.384   0.037  2604.769    52.198 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   4  3.877  2.458   1.419   7391.27     485.927   0.150     0.000     0.000
   2   6   1   4  5.298  2.458   2.840    166.22      72.870   0.022     0.000     0.000 
   1   6   2   4  3.877  3.551   0.326   1479.59     217.412   0.067     0.000     0.000
   2   6   2   4  5.298  3.551   1.747   6440.60     453.602   0.140     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   6   1   6  3.877  3.877   0.000   6939.17     523.505   0.161  2614.348    52.390
   2   6   1   6  5.298  3.877   1.421   1097.30     208.176   0.064   -14.814    -0.297 
   2   6   2   6  5.298  5.298   0.000      0.28       3.310   0.001  2608.092    52.265 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   6  5.380  3.877   1.503  10799.04     574.081   0.177     0.000     0.000 
   1   8   2   6  5.380  5.298   0.082   2120.55     254.393   0.078     0.000     0.000 
  i1  Ji  i2  Jf   Ei     Ef    DeltaE  B(E2:J_i->J_f) |Q(t)| |beta(t)|  m(E0)    rho(E0)
                   MeV    MeV     MeV     e^2 fm^4     e fm^2           e fm^2       e
   1   8   1   8  5.380  5.380   0.000   9957.39     629.476   0.194  2627.316    52.650 
 
  
